The Monte Carlo Ecosystem in High-Energy Physics: A Primer

Monte Carlo event generators are the central interface between theoretical calculations and experimental measurements in collider physics. Over several decades, a comprehensive and highly modular ecosystem of tools has developed around them, encompassing matrix-element calculations, parton showers, hadronisation models, and their integration with detector simulation, event-level analysis and statistical inference. While these tools are ubiquitous in modern research, the conceptual scope and technical structure of the full simulation chain can be challenging to navigate, particularly for researchers entering the field. In this primer, we provide a structured and up-to-date overview of the high-energy physics Monte Carlo ecosystem, focusing primarily on event-generator methodologies and their role within the broader collider workflow. We discuss the conceptual foundations of modern generators, the computational and organisational challenges of large-scale simulations, and the principles that enable interoperability and reproducibility across theory and experiment. We also examine the evolving computing landscape and sustainability considerations that will shape the future development of these tools. Aimed primarily at early-stage doctoral researchers while serving as a reference for the broader community, this article seeks to clarify architecture, methodology, and long-term trajectory of Monte Carlo event generation in collider physics.

==> figs/illustration-of-matching-merging/0_lo.dat <==
# BEGIN PLOT				
XTwosidedTicks=1				
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l0-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 				
Title=				
PlotSize=10,9				
LogX=0				
LogY=1				
YMin=1e-4				
#YMax=5e-1				
YMax=1.5
RatioPlotYLabel=Ratio				
LegendXPos=0.4				
XLabel=$p_\perp($h$)$ [GeV]				
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]				
YTwosidedTicks=1				
LegendYPos=0.93				
Legend=1				
LegendTitle=$\mathbf{pp\to h+\text{jets}}$				
# END PLOT				
				
# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l0-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl				
LineColor=red				
LineStyle=solid				
Title=Leading Order (LO)
LineColor=blue
LineStyle=solid
0.00E+000	5.00E+000	1.1560997579	0.00E+000	0.00E+000
5.00E+000	1.00E+001	0.00E+000	0.00E+000	0.00E+000
1.00E+001	1.50E+001	0.00E+000	0.00E+000	0.00E+000
1.50E+001	2.00E+001	0.00E+000	0.00E+000	0.00E+000
2.00E+001	2.50E+001	0.00E+000	0.00E+000	0.00E+000
2.50E+001	3.00E+001	0.00E+000	0.00E+000	0.00E+000
3.00E+001	3.50E+001	0.00E+000	0.00E+000	0.00E+000
3.50E+001	4.00E+001	0.00E+000	0.00E+000	0.00E+000
4.00E+001	4.50E+001	0.00E+000	0.00E+000	0.00E+000
4.50E+001	5.00E+001	0.00E+000	0.00E+000	0.00E+000
5.00E+001	5.50E+001	0.00E+000	0.00E+000	0.00E+000
5.50E+001	6.00E+001	0.00E+000	0.00E+000	0.00E+000
6.00E+001	6.50E+001	0.00E+000	0.00E+000	0.00E+000
6.50E+001	7.00E+001	0.00E+000	0.00E+000	0.00E+000
7.00E+001	7.50E+001	0.00E+000	0.00E+000	0.00E+000
7.50E+001	8.00E+001	0.00E+000	0.00E+000	0.00E+000
8.00E+001	8.50E+001	0.00E+000	0.00E+000	0.00E+000
8.50E+001	9.00E+001	0.00E+000	0.00E+000	0.00E+000
9.00E+001	9.50E+001	0.00E+000	0.00E+000	0.00E+000
9.50E+001	1.00E+002	0.00E+000	0.00E+000	0.00E+000
1.00E+002	1.05E+002	0.00E+000	0.00E+000	0.00E+000
1.05E+002	1.10E+002	0.00E+000	0.00E+000	0.00E+000
1.10E+002	1.15E+002	0.00E+000	0.00E+000	0.00E+000
1.15E+002	1.20E+002	0.00E+000	0.00E+000	0.00E+000
1.20E+002	1.25E+002	0.00E+000	0.00E+000	0.00E+000
1.25E+002	1.30E+002	0.00E+000	0.00E+000	0.00E+000
1.30E+002	1.35E+002	0.00E+000	0.00E+000	0.00E+000
1.35E+002	1.40E+002	0.00E+000	0.00E+000	0.00E+000
1.40E+002	1.45E+002	0.00E+000	0.00E+000	0.00E+000
1.45E+002	1.50E+002	0.00E+000	0.00E+000	0.00E+000
1.50E+002	1.55E+002	0.00E+000	0.00E+000	0.00E+000
1.55E+002	1.60E+002	0.00E+000	0.00E+000	0.00E+000
1.60E+002	1.65E+002	0.00E+000	0.00E+000	0.00E+000
1.65E+002	1.70E+002	0.00E+000	0.00E+000	0.00E+000
1.70E+002	1.75E+002	0.00E+000	0.00E+000	0.00E+000
1.75E+002	1.80E+002	0.00E+000	0.00E+000	0.00E+000
1.80E+002	1.85E+002	0.00E+000	0.00E+000	0.00E+000
1.85E+002	1.90E+002	0.00E+000	0.00E+000	0.00E+000
1.90E+002	1.95E+002	0.00E+000	0.00E+000	0.00E+000
1.95E+002	2.00E+002	0.00E+000	0.00E+000	0.00E+000
2.00E+002	2.05E+002	0.00E+000	0.00E+000	0.00E+000
2.05E+002	2.10E+002	0.00E+000	0.00E+000	0.00E+000
2.10E+002	2.15E+002	0.00E+000	0.00E+000	0.00E+000
2.15E+002	2.20E+002	0.00E+000	0.00E+000	0.00E+000
2.20E+002	2.25E+002	0.00E+000	0.00E+000	0.00E+000
2.25E+002	2.30E+002	0.00E+000	0.00E+000	0.00E+000
2.30E+002	2.35E+002	0.00E+000	0.00E+000	0.00E+000
2.35E+002	2.40E+002	0.00E+000	0.00E+000	0.00E+000
2.40E+002	2.45E+002	0.00E+000	0.00E+000	0.00E+000
2.45E+002	2.50E+002	0.00E+000	0.00E+000	0.00E+000
2.50E+002	2.55E+002	0.00E+000	0.00E+000	0.00E+000
2.55E+002	2.60E+002	0.00E+000	0.00E+000	0.00E+000
2.60E+002	2.65E+002	0.00E+000	0.00E+000	0.00E+000
2.65E+002	2.70E+002	0.00E+000	0.00E+000	0.00E+000
2.70E+002	2.75E+002	0.00E+000	0.00E+000	0.00E+000
2.75E+002	2.80E+002	0.00E+000	0.00E+000	0.00E+000
2.80E+002	2.85E+002	0.00E+000	0.00E+000	0.00E+000
2.85E+002	2.90E+002	0.00E+000	0.00E+000	0.00E+000
2.90E+002	2.95E+002	0.00E+000	0.00E+000	0.00E+000
2.95E+002	3.00E+002	0.00E+000	0.00E+000	0.00E+000
# END HISTOGRAM				


==> figs/illustration-of-matching-merging/1_lo_lops.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=LO /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l0-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM LO
LineColor=red				
LineStyle=solid				
Title=Leading Order (LO)
LineColor=blue
LineStyle=solid
0.00E+000	5.00E+000	1.1560997579	0.00E+000	0.00E+000
5.00E+000	1.00E+001	0.00E+000	0.00E+000	0.00E+000
1.00E+001	1.50E+001	0.00E+000	0.00E+000	0.00E+000
1.50E+001	2.00E+001	0.00E+000	0.00E+000	0.00E+000
2.00E+001	2.50E+001	0.00E+000	0.00E+000	0.00E+000
2.50E+001	3.00E+001	0.00E+000	0.00E+000	0.00E+000
3.00E+001	3.50E+001	0.00E+000	0.00E+000	0.00E+000
3.50E+001	4.00E+001	0.00E+000	0.00E+000	0.00E+000
4.00E+001	4.50E+001	0.00E+000	0.00E+000	0.00E+000
4.50E+001	5.00E+001	0.00E+000	0.00E+000	0.00E+000
5.00E+001	5.50E+001	0.00E+000	0.00E+000	0.00E+000
5.50E+001	6.00E+001	0.00E+000	0.00E+000	0.00E+000
6.00E+001	6.50E+001	0.00E+000	0.00E+000	0.00E+000
6.50E+001	7.00E+001	0.00E+000	0.00E+000	0.00E+000
7.00E+001	7.50E+001	0.00E+000	0.00E+000	0.00E+000
7.50E+001	8.00E+001	0.00E+000	0.00E+000	0.00E+000
8.00E+001	8.50E+001	0.00E+000	0.00E+000	0.00E+000
8.50E+001	9.00E+001	0.00E+000	0.00E+000	0.00E+000
9.00E+001	9.50E+001	0.00E+000	0.00E+000	0.00E+000
9.50E+001	1.00E+002	0.00E+000	0.00E+000	0.00E+000
1.00E+002	1.05E+002	0.00E+000	0.00E+000	0.00E+000
1.05E+002	1.10E+002	0.00E+000	0.00E+000	0.00E+000
1.10E+002	1.15E+002	0.00E+000	0.00E+000	0.00E+000
1.15E+002	1.20E+002	0.00E+000	0.00E+000	0.00E+000
1.20E+002	1.25E+002	0.00E+000	0.00E+000	0.00E+000
1.25E+002	1.30E+002	0.00E+000	0.00E+000	0.00E+000
1.30E+002	1.35E+002	0.00E+000	0.00E+000	0.00E+000
1.35E+002	1.40E+002	0.00E+000	0.00E+000	0.00E+000
1.40E+002	1.45E+002	0.00E+000	0.00E+000	0.00E+000
1.45E+002	1.50E+002	0.00E+000	0.00E+000	0.00E+000
1.50E+002	1.55E+002	0.00E+000	0.00E+000	0.00E+000
1.55E+002	1.60E+002	0.00E+000	0.00E+000	0.00E+000
1.60E+002	1.65E+002	0.00E+000	0.00E+000	0.00E+000
1.65E+002	1.70E+002	0.00E+000	0.00E+000	0.00E+000
1.70E+002	1.75E+002	0.00E+000	0.00E+000	0.00E+000
1.75E+002	1.80E+002	0.00E+000	0.00E+000	0.00E+000
1.80E+002	1.85E+002	0.00E+000	0.00E+000	0.00E+000
1.85E+002	1.90E+002	0.00E+000	0.00E+000	0.00E+000
1.90E+002	1.95E+002	0.00E+000	0.00E+000	0.00E+000
1.95E+002	2.00E+002	0.00E+000	0.00E+000	0.00E+000
2.00E+002	2.05E+002	0.00E+000	0.00E+000	0.00E+000
2.05E+002	2.10E+002	0.00E+000	0.00E+000	0.00E+000
2.10E+002	2.15E+002	0.00E+000	0.00E+000	0.00E+000
2.15E+002	2.20E+002	0.00E+000	0.00E+000	0.00E+000
2.20E+002	2.25E+002	0.00E+000	0.00E+000	0.00E+000
2.25E+002	2.30E+002	0.00E+000	0.00E+000	0.00E+000
2.30E+002	2.35E+002	0.00E+000	0.00E+000	0.00E+000
2.35E+002	2.40E+002	0.00E+000	0.00E+000	0.00E+000
2.40E+002	2.45E+002	0.00E+000	0.00E+000	0.00E+000
2.45E+002	2.50E+002	0.00E+000	0.00E+000	0.00E+000
2.50E+002	2.55E+002	0.00E+000	0.00E+000	0.00E+000
2.55E+002	2.60E+002	0.00E+000	0.00E+000	0.00E+000
2.60E+002	2.65E+002	0.00E+000	0.00E+000	0.00E+000
2.65E+002	2.70E+002	0.00E+000	0.00E+000	0.00E+000
2.70E+002	2.75E+002	0.00E+000	0.00E+000	0.00E+000
2.75E+002	2.80E+002	0.00E+000	0.00E+000	0.00E+000
2.80E+002	2.85E+002	0.00E+000	0.00E+000	0.00E+000
2.85E+002	2.90E+002	0.00E+000	0.00E+000	0.00E+000
2.90E+002	2.95E+002	0.00E+000	0.00E+000	0.00E+000
2.95E+002	3.00E+002	0.00E+000	0.00E+000	0.00E+000
# END HISTOGRAM				

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l0-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=LO+PS
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	4.830520e-02	1.177356e-04	1.177356e-04
5.000000e+00	1.000000e+01	1.125488e-01	1.793820e-04	1.793820e-04
1.000000e+01	1.500000e+01	1.278317e-01	1.912130e-04	1.912130e-04
1.500000e+01	2.000000e+01	1.188246e-01	1.844618e-04	1.844618e-04
2.000000e+01	2.500000e+01	1.054786e-01	1.738210e-04	1.738210e-04
2.500000e+01	3.000000e+01	9.124850e-02	1.616235e-04	1.616235e-04
3.000000e+01	3.500000e+01	7.876295e-02	1.502149e-04	1.502149e-04
3.500000e+01	4.000000e+01	6.813347e-02	1.397572e-04	1.397572e-04
4.000000e+01	4.500000e+01	5.882802e-02	1.298421e-04	1.298421e-04
4.500000e+01	5.000000e+01	5.107048e-02	1.209721e-04	1.209721e-04
5.000000e+01	5.500000e+01	4.414012e-02	1.124978e-04	1.124978e-04
5.500000e+01	6.000000e+01	3.836603e-02	1.048231e-04	1.048231e-04
6.000000e+01	6.500000e+01	3.338945e-02	9.779737e-05	9.779737e-05
6.500000e+01	7.000000e+01	2.891940e-02	9.094899e-05	9.094899e-05
7.000000e+01	7.500000e+01	2.537231e-02	8.516568e-05	8.516568e-05
7.500000e+01	8.000000e+01	2.182006e-02	7.881218e-05	7.881218e-05
8.000000e+01	8.500000e+01	1.878181e-02	7.307159e-05	7.307159e-05
8.500000e+01	9.000000e+01	1.613585e-02	6.764213e-05	6.764213e-05
9.000000e+01	9.500000e+01	1.360791e-02	6.206161e-05	6.206161e-05
9.500000e+01	1.000000e+02	1.160687e-02	5.727130e-05	5.727130e-05
1.000000e+02	1.050000e+02	9.576485e-03	5.193153e-05	5.193153e-05
1.050000e+02	1.100000e+02	7.647317e-03	4.626884e-05	4.626884e-05
1.100000e+02	1.150000e+02	6.181117e-03	4.161781e-05	4.161781e-05
1.150000e+02	1.200000e+02	4.787073e-03	3.667043e-05	3.667043e-05
1.200000e+02	1.250000e+02	3.473939e-03	3.124797e-05	3.124797e-05
1.250000e+02	1.300000e+02	2.599945e-03	2.718338e-05	2.718338e-05
1.300000e+02	1.350000e+02	2.010163e-03	2.391354e-05	2.391354e-05
1.350000e+02	1.400000e+02	1.480804e-03	2.060484e-05	2.060484e-05
1.400000e+02	1.450000e+02	1.129008e-03	1.794353e-05	1.794353e-05
1.450000e+02	1.500000e+02	8.855130e-04	1.591998e-05	1.591998e-05
1.500000e+02	1.550000e+02	7.141948e-04	1.437444e-05	1.437444e-05
1.550000e+02	1.600000e+02	5.362038e-04	1.238650e-05	1.238650e-05
1.600000e+02	1.650000e+02	4.283616e-04	1.113762e-05	1.113762e-05
1.650000e+02	1.700000e+02	3.632483e-04	1.027246e-05	1.027246e-05
1.700000e+02	1.750000e+02	2.626486e-04	8.741420e-06	8.741420e-06
1.750000e+02	1.800000e+02	2.194856e-04	8.031343e-06	8.031343e-06
1.800000e+02	1.850000e+02	1.666414e-04	6.930133e-06	6.930133e-06
1.850000e+02	1.900000e+02	1.322233e-04	6.212040e-06	6.212040e-06
1.900000e+02	1.950000e+02	8.345632e-05	4.866050e-06	4.866050e-06
1.950000e+02	2.000000e+02	5.875231e-05	4.064736e-06	4.064736e-06
2.000000e+02	2.050000e+02	5.494752e-05	4.013102e-06	4.013102e-06
2.050000e+02	2.100000e+02	3.053669e-05	2.937564e-06	2.937564e-06
2.100000e+02	2.150000e+02	2.839568e-05	2.821428e-06	2.821428e-06
2.150000e+02	2.200000e+02	1.563580e-05	2.112774e-06	2.112774e-06
2.200000e+02	2.250000e+02	1.336317e-05	2.001767e-06	2.001767e-06
2.250000e+02	2.300000e+02	1.549908e-05	2.132107e-06	2.132107e-06
2.300000e+02	2.350000e+02	9.352120e-06	1.625674e-06	1.625674e-06
2.350000e+02	2.400000e+02	4.676599e-06	1.197215e-06	1.197215e-06
2.400000e+02	2.450000e+02	5.581099e-06	1.263332e-06	1.263332e-06
2.450000e+02	2.500000e+02	1.901323e-06	7.462703e-07	7.462703e-07
2.500000e+02	2.550000e+02	2.034011e-06	7.739629e-07	7.739629e-07
2.550000e+02	2.600000e+02	2.061397e-06	7.832566e-07	7.832566e-07
2.600000e+02	2.650000e+02	2.243673e-06	7.880799e-07	7.880799e-07
2.650000e+02	2.700000e+02	2.611656e-06	8.909644e-07	8.909644e-07
2.700000e+02	2.750000e+02	6.375497e-07	4.508911e-07	4.508911e-07
2.750000e+02	2.800000e+02	6.614838e-07	4.477504e-07	4.477504e-07
2.800000e+02	2.850000e+02	6.328925e-07	4.476310e-07	4.476310e-07
2.850000e+02	2.900000e+02	2.761692e-07	2.761692e-07	2.761692e-07
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM


==> figs/illustration-of-matching-merging/2_lo_lops_nlops.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=LO /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l0-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl NLOPS
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM LO
LineColor=red				
LineStyle=solid				
Title=Leading Order (LO)
LineColor=blue
LineStyle=solid
0.00E+000	5.00E+000	1.1560997579	0.00E+000	0.00E+000
5.00E+000	1.00E+001	0.00E+000	0.00E+000	0.00E+000
1.00E+001	1.50E+001	0.00E+000	0.00E+000	0.00E+000
1.50E+001	2.00E+001	0.00E+000	0.00E+000	0.00E+000
2.00E+001	2.50E+001	0.00E+000	0.00E+000	0.00E+000
2.50E+001	3.00E+001	0.00E+000	0.00E+000	0.00E+000
3.00E+001	3.50E+001	0.00E+000	0.00E+000	0.00E+000
3.50E+001	4.00E+001	0.00E+000	0.00E+000	0.00E+000
4.00E+001	4.50E+001	0.00E+000	0.00E+000	0.00E+000
4.50E+001	5.00E+001	0.00E+000	0.00E+000	0.00E+000
5.00E+001	5.50E+001	0.00E+000	0.00E+000	0.00E+000
5.50E+001	6.00E+001	0.00E+000	0.00E+000	0.00E+000
6.00E+001	6.50E+001	0.00E+000	0.00E+000	0.00E+000
6.50E+001	7.00E+001	0.00E+000	0.00E+000	0.00E+000
7.00E+001	7.50E+001	0.00E+000	0.00E+000	0.00E+000
7.50E+001	8.00E+001	0.00E+000	0.00E+000	0.00E+000
8.00E+001	8.50E+001	0.00E+000	0.00E+000	0.00E+000
8.50E+001	9.00E+001	0.00E+000	0.00E+000	0.00E+000
9.00E+001	9.50E+001	0.00E+000	0.00E+000	0.00E+000
9.50E+001	1.00E+002	0.00E+000	0.00E+000	0.00E+000
1.00E+002	1.05E+002	0.00E+000	0.00E+000	0.00E+000
1.05E+002	1.10E+002	0.00E+000	0.00E+000	0.00E+000
1.10E+002	1.15E+002	0.00E+000	0.00E+000	0.00E+000
1.15E+002	1.20E+002	0.00E+000	0.00E+000	0.00E+000
1.20E+002	1.25E+002	0.00E+000	0.00E+000	0.00E+000
1.25E+002	1.30E+002	0.00E+000	0.00E+000	0.00E+000
1.30E+002	1.35E+002	0.00E+000	0.00E+000	0.00E+000
1.35E+002	1.40E+002	0.00E+000	0.00E+000	0.00E+000
1.40E+002	1.45E+002	0.00E+000	0.00E+000	0.00E+000
1.45E+002	1.50E+002	0.00E+000	0.00E+000	0.00E+000
1.50E+002	1.55E+002	0.00E+000	0.00E+000	0.00E+000
1.55E+002	1.60E+002	0.00E+000	0.00E+000	0.00E+000
1.60E+002	1.65E+002	0.00E+000	0.00E+000	0.00E+000
1.65E+002	1.70E+002	0.00E+000	0.00E+000	0.00E+000
1.70E+002	1.75E+002	0.00E+000	0.00E+000	0.00E+000
1.75E+002	1.80E+002	0.00E+000	0.00E+000	0.00E+000
1.80E+002	1.85E+002	0.00E+000	0.00E+000	0.00E+000
1.85E+002	1.90E+002	0.00E+000	0.00E+000	0.00E+000
1.90E+002	1.95E+002	0.00E+000	0.00E+000	0.00E+000
1.95E+002	2.00E+002	0.00E+000	0.00E+000	0.00E+000
2.00E+002	2.05E+002	0.00E+000	0.00E+000	0.00E+000
2.05E+002	2.10E+002	0.00E+000	0.00E+000	0.00E+000
2.10E+002	2.15E+002	0.00E+000	0.00E+000	0.00E+000
2.15E+002	2.20E+002	0.00E+000	0.00E+000	0.00E+000
2.20E+002	2.25E+002	0.00E+000	0.00E+000	0.00E+000
2.25E+002	2.30E+002	0.00E+000	0.00E+000	0.00E+000
2.30E+002	2.35E+002	0.00E+000	0.00E+000	0.00E+000
2.35E+002	2.40E+002	0.00E+000	0.00E+000	0.00E+000
2.40E+002	2.45E+002	0.00E+000	0.00E+000	0.00E+000
2.45E+002	2.50E+002	0.00E+000	0.00E+000	0.00E+000
2.50E+002	2.55E+002	0.00E+000	0.00E+000	0.00E+000
2.55E+002	2.60E+002	0.00E+000	0.00E+000	0.00E+000
2.60E+002	2.65E+002	0.00E+000	0.00E+000	0.00E+000
2.65E+002	2.70E+002	0.00E+000	0.00E+000	0.00E+000
2.70E+002	2.75E+002	0.00E+000	0.00E+000	0.00E+000
2.75E+002	2.80E+002	0.00E+000	0.00E+000	0.00E+000
2.80E+002	2.85E+002	0.00E+000	0.00E+000	0.00E+000
2.85E+002	2.90E+002	0.00E+000	0.00E+000	0.00E+000
2.90E+002	2.95E+002	0.00E+000	0.00E+000	0.00E+000
2.95E+002	3.00E+002	0.00E+000	0.00E+000	0.00E+000
# END HISTOGRAM				

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l0-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=LO+PS
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	4.830520e-02	1.177356e-04	1.177356e-04
5.000000e+00	1.000000e+01	1.125488e-01	1.793820e-04	1.793820e-04
1.000000e+01	1.500000e+01	1.278317e-01	1.912130e-04	1.912130e-04
1.500000e+01	2.000000e+01	1.188246e-01	1.844618e-04	1.844618e-04
2.000000e+01	2.500000e+01	1.054786e-01	1.738210e-04	1.738210e-04
2.500000e+01	3.000000e+01	9.124850e-02	1.616235e-04	1.616235e-04
3.000000e+01	3.500000e+01	7.876295e-02	1.502149e-04	1.502149e-04
3.500000e+01	4.000000e+01	6.813347e-02	1.397572e-04	1.397572e-04
4.000000e+01	4.500000e+01	5.882802e-02	1.298421e-04	1.298421e-04
4.500000e+01	5.000000e+01	5.107048e-02	1.209721e-04	1.209721e-04
5.000000e+01	5.500000e+01	4.414012e-02	1.124978e-04	1.124978e-04
5.500000e+01	6.000000e+01	3.836603e-02	1.048231e-04	1.048231e-04
6.000000e+01	6.500000e+01	3.338945e-02	9.779737e-05	9.779737e-05
6.500000e+01	7.000000e+01	2.891940e-02	9.094899e-05	9.094899e-05
7.000000e+01	7.500000e+01	2.537231e-02	8.516568e-05	8.516568e-05
7.500000e+01	8.000000e+01	2.182006e-02	7.881218e-05	7.881218e-05
8.000000e+01	8.500000e+01	1.878181e-02	7.307159e-05	7.307159e-05
8.500000e+01	9.000000e+01	1.613585e-02	6.764213e-05	6.764213e-05
9.000000e+01	9.500000e+01	1.360791e-02	6.206161e-05	6.206161e-05
9.500000e+01	1.000000e+02	1.160687e-02	5.727130e-05	5.727130e-05
1.000000e+02	1.050000e+02	9.576485e-03	5.193153e-05	5.193153e-05
1.050000e+02	1.100000e+02	7.647317e-03	4.626884e-05	4.626884e-05
1.100000e+02	1.150000e+02	6.181117e-03	4.161781e-05	4.161781e-05
1.150000e+02	1.200000e+02	4.787073e-03	3.667043e-05	3.667043e-05
1.200000e+02	1.250000e+02	3.473939e-03	3.124797e-05	3.124797e-05
1.250000e+02	1.300000e+02	2.599945e-03	2.718338e-05	2.718338e-05
1.300000e+02	1.350000e+02	2.010163e-03	2.391354e-05	2.391354e-05
1.350000e+02	1.400000e+02	1.480804e-03	2.060484e-05	2.060484e-05
1.400000e+02	1.450000e+02	1.129008e-03	1.794353e-05	1.794353e-05
1.450000e+02	1.500000e+02	8.855130e-04	1.591998e-05	1.591998e-05
1.500000e+02	1.550000e+02	7.141948e-04	1.437444e-05	1.437444e-05
1.550000e+02	1.600000e+02	5.362038e-04	1.238650e-05	1.238650e-05
1.600000e+02	1.650000e+02	4.283616e-04	1.113762e-05	1.113762e-05
1.650000e+02	1.700000e+02	3.632483e-04	1.027246e-05	1.027246e-05
1.700000e+02	1.750000e+02	2.626486e-04	8.741420e-06	8.741420e-06
1.750000e+02	1.800000e+02	2.194856e-04	8.031343e-06	8.031343e-06
1.800000e+02	1.850000e+02	1.666414e-04	6.930133e-06	6.930133e-06
1.850000e+02	1.900000e+02	1.322233e-04	6.212040e-06	6.212040e-06
1.900000e+02	1.950000e+02	8.345632e-05	4.866050e-06	4.866050e-06
1.950000e+02	2.000000e+02	5.875231e-05	4.064736e-06	4.064736e-06
2.000000e+02	2.050000e+02	5.494752e-05	4.013102e-06	4.013102e-06
2.050000e+02	2.100000e+02	3.053669e-05	2.937564e-06	2.937564e-06
2.100000e+02	2.150000e+02	2.839568e-05	2.821428e-06	2.821428e-06
2.150000e+02	2.200000e+02	1.563580e-05	2.112774e-06	2.112774e-06
2.200000e+02	2.250000e+02	1.336317e-05	2.001767e-06	2.001767e-06
2.250000e+02	2.300000e+02	1.549908e-05	2.132107e-06	2.132107e-06
2.300000e+02	2.350000e+02	9.352120e-06	1.625674e-06	1.625674e-06
2.350000e+02	2.400000e+02	4.676599e-06	1.197215e-06	1.197215e-06
2.400000e+02	2.450000e+02	5.581099e-06	1.263332e-06	1.263332e-06
2.450000e+02	2.500000e+02	1.901323e-06	7.462703e-07	7.462703e-07
2.500000e+02	2.550000e+02	2.034011e-06	7.739629e-07	7.739629e-07
2.550000e+02	2.600000e+02	2.061397e-06	7.832566e-07	7.832566e-07
2.600000e+02	2.650000e+02	2.243673e-06	7.880799e-07	7.880799e-07
2.650000e+02	2.700000e+02	2.611656e-06	8.909644e-07	8.909644e-07
2.700000e+02	2.750000e+02	6.375497e-07	4.508911e-07	4.508911e-07
2.750000e+02	2.800000e+02	6.614838e-07	4.477504e-07	4.477504e-07
2.800000e+02	2.850000e+02	6.328925e-07	4.476310e-07	4.476310e-07
2.850000e+02	2.900000e+02	2.761692e-07	2.761692e-07	2.761692e-07
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM NLOPS
LineColor=red
LineStyle=solid
Title=NLO+PS
LineColor=red
0.000000e+00	5.000000e+00	1.121818e-01	2.860907e-04	2.860907e-04
5.000000e+00	1.000000e+01	2.637786e-01	4.387439e-04	4.387439e-04
1.000000e+01	1.500000e+01	3.001641e-01	4.685108e-04	4.685108e-04
1.500000e+01	2.000000e+01	2.812776e-01	4.542732e-04	4.542732e-04
2.000000e+01	2.500000e+01	2.473492e-01	4.267168e-04	4.267168e-04
2.500000e+01	3.000000e+01	2.139143e-01	3.974887e-04	3.974887e-04
3.000000e+01	3.500000e+01	1.837456e-01	3.692092e-04	3.692092e-04
3.500000e+01	4.000000e+01	1.586526e-01	3.441879e-04	3.441879e-04
4.000000e+01	4.500000e+01	1.374071e-01	3.208968e-04	3.208968e-04
4.500000e+01	5.000000e+01	1.191056e-01	3.000662e-04	3.000662e-04
5.000000e+01	5.500000e+01	1.034485e-01	2.802807e-04	2.802807e-04
5.500000e+01	6.000000e+01	8.981735e-02	2.619198e-04	2.619198e-04
6.000000e+01	6.500000e+01	7.807715e-02	2.450323e-04	2.450323e-04
6.500000e+01	7.000000e+01	6.845101e-02	2.296353e-04	2.296353e-04
7.000000e+01	7.500000e+01	6.001611e-02	2.155932e-04	2.155932e-04
7.500000e+01	8.000000e+01	5.242526e-02	2.018424e-04	2.018424e-04
8.000000e+01	8.500000e+01	4.517574e-02	1.869683e-04	1.869683e-04
8.500000e+01	9.000000e+01	3.989163e-02	1.761076e-04	1.761076e-04
9.000000e+01	9.500000e+01	3.416422e-02	1.636933e-04	1.636933e-04
9.500000e+01	1.000000e+02	2.952497e-02	1.526143e-04	1.526143e-04
1.000000e+02	1.050000e+02	2.523434e-02	1.421921e-04	1.421921e-04
1.050000e+02	1.100000e+02	2.168655e-02	1.330346e-04	1.330346e-04
1.100000e+02	1.150000e+02	1.822283e-02	1.253040e-04	1.253040e-04
1.150000e+02	1.200000e+02	1.491974e-02	1.128298e-04	1.128298e-04
1.200000e+02	1.250000e+02	1.222344e-02	1.076986e-04	1.076986e-04
1.250000e+02	1.300000e+02	1.036331e-02	1.026505e-04	1.026505e-04
1.300000e+02	1.350000e+02	8.951147e-03	9.509067e-05	9.509067e-05
1.350000e+02	1.400000e+02	7.714675e-03	8.904261e-05	8.904261e-05
1.400000e+02	1.450000e+02	6.536439e-03	8.067483e-05	8.067483e-05
1.450000e+02	1.500000e+02	5.683957e-03	7.741636e-05	7.741636e-05
1.500000e+02	1.550000e+02	4.993061e-03	7.176412e-05	7.176412e-05
1.550000e+02	1.600000e+02	4.459495e-03	7.128326e-05	7.128326e-05
1.600000e+02	1.650000e+02	4.078426e-03	6.623390e-05	6.623390e-05
1.650000e+02	1.700000e+02	3.585485e-03	5.994838e-05	5.994838e-05
1.700000e+02	1.750000e+02	3.310676e-03	5.704273e-05	5.704273e-05
1.750000e+02	1.800000e+02	2.919269e-03	5.288776e-05	5.288776e-05
1.800000e+02	1.850000e+02	2.702527e-03	5.389608e-05	5.389608e-05
1.850000e+02	1.900000e+02	2.445499e-03	4.713351e-05	4.713351e-05
1.900000e+02	1.950000e+02	2.202880e-03	4.406308e-05	4.406308e-05
1.950000e+02	2.000000e+02	2.022129e-03	5.995525e-05	5.995525e-05
2.000000e+02	2.050000e+02	1.802772e-03	5.109123e-05	5.109123e-05
2.050000e+02	2.100000e+02	1.629070e-03	3.969153e-05	3.969153e-05
2.100000e+02	2.150000e+02	1.534218e-03	3.567904e-05	3.567904e-05
2.150000e+02	2.200000e+02	1.339943e-03	3.286981e-05	3.286981e-05
2.200000e+02	2.250000e+02	1.287267e-03	3.230751e-05	3.230751e-05
2.250000e+02	2.300000e+02	1.195191e-03	3.067075e-05	3.067075e-05
2.300000e+02	2.350000e+02	1.093655e-03	2.790897e-05	2.790897e-05
2.350000e+02	2.400000e+02	1.014353e-03	2.648022e-05	2.648022e-05
2.400000e+02	2.450000e+02	9.227113e-04	2.768547e-05	2.768547e-05
2.450000e+02	2.500000e+02	8.520391e-04	2.387116e-05	2.387116e-05
2.500000e+02	2.550000e+02	8.261146e-04	2.269714e-05	2.269714e-05
2.550000e+02	2.600000e+02	7.823940e-04	2.374719e-05	2.374719e-05
2.600000e+02	2.650000e+02	7.228043e-04	2.144913e-05	2.144913e-05
2.650000e+02	2.700000e+02	6.526721e-04	1.989061e-05	1.989061e-05
2.700000e+02	2.750000e+02	6.317149e-04	2.208596e-05	2.208596e-05
2.750000e+02	2.800000e+02	5.577915e-04	1.810722e-05	1.810722e-05
2.800000e+02	2.850000e+02	5.449535e-04	1.807867e-05	1.807867e-05
2.850000e+02	2.900000e+02	4.740930e-04	1.695711e-05	1.695711e-05
2.900000e+02	2.950000e+02	4.598380e-04	1.520860e-05	1.520860e-05
2.950000e+02	3.000000e+02	4.480829e-04	1.563071e-05	1.563071e-05
# END HISTOGRAM


==> figs/illustration-of-matching-merging/3_lo_lops_nlops_mepsnlo.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=LO /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l0-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl NLOPS /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM LO
LineColor=red				
LineStyle=solid				
Title=Leading Order (LO)
LineColor=blue
LineStyle=solid
0.00E+000	5.00E+000	1.1560997579	0.00E+000	0.00E+000
5.00E+000	1.00E+001	0.00E+000	0.00E+000	0.00E+000
1.00E+001	1.50E+001	0.00E+000	0.00E+000	0.00E+000
1.50E+001	2.00E+001	0.00E+000	0.00E+000	0.00E+000
2.00E+001	2.50E+001	0.00E+000	0.00E+000	0.00E+000
2.50E+001	3.00E+001	0.00E+000	0.00E+000	0.00E+000
3.00E+001	3.50E+001	0.00E+000	0.00E+000	0.00E+000
3.50E+001	4.00E+001	0.00E+000	0.00E+000	0.00E+000
4.00E+001	4.50E+001	0.00E+000	0.00E+000	0.00E+000
4.50E+001	5.00E+001	0.00E+000	0.00E+000	0.00E+000
5.00E+001	5.50E+001	0.00E+000	0.00E+000	0.00E+000
5.50E+001	6.00E+001	0.00E+000	0.00E+000	0.00E+000
6.00E+001	6.50E+001	0.00E+000	0.00E+000	0.00E+000
6.50E+001	7.00E+001	0.00E+000	0.00E+000	0.00E+000
7.00E+001	7.50E+001	0.00E+000	0.00E+000	0.00E+000
7.50E+001	8.00E+001	0.00E+000	0.00E+000	0.00E+000
8.00E+001	8.50E+001	0.00E+000	0.00E+000	0.00E+000
8.50E+001	9.00E+001	0.00E+000	0.00E+000	0.00E+000
9.00E+001	9.50E+001	0.00E+000	0.00E+000	0.00E+000
9.50E+001	1.00E+002	0.00E+000	0.00E+000	0.00E+000
1.00E+002	1.05E+002	0.00E+000	0.00E+000	0.00E+000
1.05E+002	1.10E+002	0.00E+000	0.00E+000	0.00E+000
1.10E+002	1.15E+002	0.00E+000	0.00E+000	0.00E+000
1.15E+002	1.20E+002	0.00E+000	0.00E+000	0.00E+000
1.20E+002	1.25E+002	0.00E+000	0.00E+000	0.00E+000
1.25E+002	1.30E+002	0.00E+000	0.00E+000	0.00E+000
1.30E+002	1.35E+002	0.00E+000	0.00E+000	0.00E+000
1.35E+002	1.40E+002	0.00E+000	0.00E+000	0.00E+000
1.40E+002	1.45E+002	0.00E+000	0.00E+000	0.00E+000
1.45E+002	1.50E+002	0.00E+000	0.00E+000	0.00E+000
1.50E+002	1.55E+002	0.00E+000	0.00E+000	0.00E+000
1.55E+002	1.60E+002	0.00E+000	0.00E+000	0.00E+000
1.60E+002	1.65E+002	0.00E+000	0.00E+000	0.00E+000
1.65E+002	1.70E+002	0.00E+000	0.00E+000	0.00E+000
1.70E+002	1.75E+002	0.00E+000	0.00E+000	0.00E+000
1.75E+002	1.80E+002	0.00E+000	0.00E+000	0.00E+000
1.80E+002	1.85E+002	0.00E+000	0.00E+000	0.00E+000
1.85E+002	1.90E+002	0.00E+000	0.00E+000	0.00E+000
1.90E+002	1.95E+002	0.00E+000	0.00E+000	0.00E+000
1.95E+002	2.00E+002	0.00E+000	0.00E+000	0.00E+000
2.00E+002	2.05E+002	0.00E+000	0.00E+000	0.00E+000
2.05E+002	2.10E+002	0.00E+000	0.00E+000	0.00E+000
2.10E+002	2.15E+002	0.00E+000	0.00E+000	0.00E+000
2.15E+002	2.20E+002	0.00E+000	0.00E+000	0.00E+000
2.20E+002	2.25E+002	0.00E+000	0.00E+000	0.00E+000
2.25E+002	2.30E+002	0.00E+000	0.00E+000	0.00E+000
2.30E+002	2.35E+002	0.00E+000	0.00E+000	0.00E+000
2.35E+002	2.40E+002	0.00E+000	0.00E+000	0.00E+000
2.40E+002	2.45E+002	0.00E+000	0.00E+000	0.00E+000
2.45E+002	2.50E+002	0.00E+000	0.00E+000	0.00E+000
2.50E+002	2.55E+002	0.00E+000	0.00E+000	0.00E+000
2.55E+002	2.60E+002	0.00E+000	0.00E+000	0.00E+000
2.60E+002	2.65E+002	0.00E+000	0.00E+000	0.00E+000
2.65E+002	2.70E+002	0.00E+000	0.00E+000	0.00E+000
2.70E+002	2.75E+002	0.00E+000	0.00E+000	0.00E+000
2.75E+002	2.80E+002	0.00E+000	0.00E+000	0.00E+000
2.80E+002	2.85E+002	0.00E+000	0.00E+000	0.00E+000
2.85E+002	2.90E+002	0.00E+000	0.00E+000	0.00E+000
2.90E+002	2.95E+002	0.00E+000	0.00E+000	0.00E+000
2.95E+002	3.00E+002	0.00E+000	0.00E+000	0.00E+000
# END HISTOGRAM				

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=
LineColor=black
LineStyle=solid
Title=ME+PS@NLO
0.000000e+00	5.000000e+00	1.128791e-01	1.156027e-03	1.156027e-03
5.000000e+00	1.000000e+01	2.598025e-01	6.415557e-04	6.415557e-04
1.000000e+01	1.500000e+01	2.947926e-01	9.485685e-04	9.485685e-04
1.500000e+01	2.000000e+01	2.821304e-01	1.146258e-03	1.146258e-03
2.000000e+01	2.500000e+01	2.469320e-01	9.017744e-04	9.017744e-04
2.500000e+01	3.000000e+01	2.052217e-01	1.006520e-03	1.006520e-03
3.000000e+01	3.500000e+01	1.679909e-01	9.013977e-04	9.013977e-04
3.500000e+01	4.000000e+01	1.372401e-01	1.607207e-03	1.607207e-03
4.000000e+01	4.500000e+01	1.140746e-01	9.821117e-04	9.821117e-04
4.500000e+01	5.000000e+01	9.407912e-02	7.631710e-04	7.631710e-04
5.000000e+01	5.500000e+01	7.917192e-02	8.994960e-04	8.994960e-04
5.500000e+01	6.000000e+01	6.745119e-02	6.876671e-04	6.876671e-04
6.000000e+01	6.500000e+01	5.774984e-02	6.562294e-04	6.562294e-04
6.500000e+01	7.000000e+01	4.851629e-02	6.153952e-04	6.153952e-04
7.000000e+01	7.500000e+01	4.176065e-02	7.474456e-04	7.474456e-04
7.500000e+01	8.000000e+01	3.662103e-02	1.021778e-03	1.021778e-03
8.000000e+01	8.500000e+01	3.100389e-02	6.660398e-04	6.660398e-04
8.500000e+01	9.000000e+01	2.715754e-02	6.242453e-04	6.242453e-04
9.000000e+01	9.500000e+01	2.288638e-02	4.315798e-04	4.315798e-04
9.500000e+01	1.000000e+02	1.973864e-02	4.444526e-04	4.444526e-04
1.000000e+02	1.050000e+02	1.758246e-02	3.813938e-04	3.813938e-04
1.050000e+02	1.100000e+02	1.444624e-02	1.430030e-03	1.430030e-03
1.100000e+02	1.150000e+02	1.363405e-02	3.173213e-04	3.173213e-04
1.150000e+02	1.200000e+02	1.287327e-02	4.160364e-04	4.160364e-04
1.200000e+02	1.250000e+02	1.072924e-02	3.605322e-04	3.605322e-04
1.250000e+02	1.300000e+02	9.624487e-03	3.016657e-04	3.016657e-04
1.300000e+02	1.350000e+02	8.623000e-03	4.276640e-04	4.276640e-04
1.350000e+02	1.400000e+02	7.931918e-03	4.018980e-04	4.018980e-04
1.400000e+02	1.450000e+02	6.533857e-03	2.722204e-04	2.722204e-04
1.450000e+02	1.500000e+02	6.623133e-03	3.669405e-04	3.669405e-04
1.500000e+02	1.550000e+02	5.481246e-03	2.816148e-04	2.816148e-04
1.550000e+02	1.600000e+02	5.317901e-03	2.626514e-04	2.626514e-04
1.600000e+02	1.650000e+02	4.463227e-03	2.989409e-04	2.989409e-04
1.650000e+02	1.700000e+02	4.212354e-03	2.027381e-04	2.027381e-04
1.700000e+02	1.750000e+02	3.775061e-03	1.542434e-04	1.542434e-04
1.750000e+02	1.800000e+02	3.276528e-03	2.384167e-04	2.384167e-04
1.800000e+02	1.850000e+02	3.469610e-03	1.798208e-04	1.798208e-04
1.850000e+02	1.900000e+02	3.046583e-03	1.744742e-04	1.744742e-04
1.900000e+02	1.950000e+02	2.819578e-03	1.184834e-04	1.184834e-04
1.950000e+02	2.000000e+02	3.060965e-03	1.532294e-04	1.532294e-04
2.000000e+02	2.050000e+02	2.540771e-03	1.487583e-04	1.487583e-04
2.050000e+02	2.100000e+02	2.066568e-03	2.693981e-04	2.693981e-04
2.100000e+02	2.150000e+02	2.180383e-03	1.207651e-04	1.207651e-04
2.150000e+02	2.200000e+02	1.724284e-03	1.375411e-04	1.375411e-04
2.200000e+02	2.250000e+02	1.609557e-03	1.649144e-04	1.649144e-04
2.250000e+02	2.300000e+02	1.382261e-03	3.388599e-04	3.388599e-04
2.300000e+02	2.350000e+02	1.410280e-03	1.725501e-04	1.725501e-04
2.350000e+02	2.400000e+02	1.246449e-03	2.128499e-04	2.128499e-04
2.400000e+02	2.450000e+02	1.381363e-03	1.038075e-04	1.038075e-04
2.450000e+02	2.500000e+02	1.199360e-03	8.589045e-05	8.589045e-05
2.500000e+02	2.550000e+02	1.271042e-03	6.644439e-05	6.644439e-05
2.550000e+02	2.600000e+02	1.114689e-03	8.051261e-05	8.051261e-05
2.600000e+02	2.650000e+02	1.005471e-03	8.034977e-05	8.034977e-05
2.650000e+02	2.700000e+02	9.932499e-04	6.942038e-05	6.942038e-05
2.700000e+02	2.750000e+02	9.236576e-04	7.814419e-05	7.814419e-05
2.750000e+02	2.800000e+02	1.046319e-03	1.272365e-04	1.272365e-04
2.800000e+02	2.850000e+02	9.117147e-04	6.599137e-05	6.599137e-05
2.850000e+02	2.900000e+02	8.830164e-04	9.148545e-05	9.148545e-05
2.900000e+02	2.950000e+02	5.408251e-04	2.897906e-04	2.897906e-04
2.950000e+02	3.000000e+02	7.702663e-04	4.942011e-05	4.942011e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l0-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=LO+PS
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	4.830520e-02	1.177356e-04	1.177356e-04
5.000000e+00	1.000000e+01	1.125488e-01	1.793820e-04	1.793820e-04
1.000000e+01	1.500000e+01	1.278317e-01	1.912130e-04	1.912130e-04
1.500000e+01	2.000000e+01	1.188246e-01	1.844618e-04	1.844618e-04
2.000000e+01	2.500000e+01	1.054786e-01	1.738210e-04	1.738210e-04
2.500000e+01	3.000000e+01	9.124850e-02	1.616235e-04	1.616235e-04
3.000000e+01	3.500000e+01	7.876295e-02	1.502149e-04	1.502149e-04
3.500000e+01	4.000000e+01	6.813347e-02	1.397572e-04	1.397572e-04
4.000000e+01	4.500000e+01	5.882802e-02	1.298421e-04	1.298421e-04
4.500000e+01	5.000000e+01	5.107048e-02	1.209721e-04	1.209721e-04
5.000000e+01	5.500000e+01	4.414012e-02	1.124978e-04	1.124978e-04
5.500000e+01	6.000000e+01	3.836603e-02	1.048231e-04	1.048231e-04
6.000000e+01	6.500000e+01	3.338945e-02	9.779737e-05	9.779737e-05
6.500000e+01	7.000000e+01	2.891940e-02	9.094899e-05	9.094899e-05
7.000000e+01	7.500000e+01	2.537231e-02	8.516568e-05	8.516568e-05
7.500000e+01	8.000000e+01	2.182006e-02	7.881218e-05	7.881218e-05
8.000000e+01	8.500000e+01	1.878181e-02	7.307159e-05	7.307159e-05
8.500000e+01	9.000000e+01	1.613585e-02	6.764213e-05	6.764213e-05
9.000000e+01	9.500000e+01	1.360791e-02	6.206161e-05	6.206161e-05
9.500000e+01	1.000000e+02	1.160687e-02	5.727130e-05	5.727130e-05
1.000000e+02	1.050000e+02	9.576485e-03	5.193153e-05	5.193153e-05
1.050000e+02	1.100000e+02	7.647317e-03	4.626884e-05	4.626884e-05
1.100000e+02	1.150000e+02	6.181117e-03	4.161781e-05	4.161781e-05
1.150000e+02	1.200000e+02	4.787073e-03	3.667043e-05	3.667043e-05
1.200000e+02	1.250000e+02	3.473939e-03	3.124797e-05	3.124797e-05
1.250000e+02	1.300000e+02	2.599945e-03	2.718338e-05	2.718338e-05
1.300000e+02	1.350000e+02	2.010163e-03	2.391354e-05	2.391354e-05
1.350000e+02	1.400000e+02	1.480804e-03	2.060484e-05	2.060484e-05
1.400000e+02	1.450000e+02	1.129008e-03	1.794353e-05	1.794353e-05
1.450000e+02	1.500000e+02	8.855130e-04	1.591998e-05	1.591998e-05
1.500000e+02	1.550000e+02	7.141948e-04	1.437444e-05	1.437444e-05
1.550000e+02	1.600000e+02	5.362038e-04	1.238650e-05	1.238650e-05
1.600000e+02	1.650000e+02	4.283616e-04	1.113762e-05	1.113762e-05
1.650000e+02	1.700000e+02	3.632483e-04	1.027246e-05	1.027246e-05
1.700000e+02	1.750000e+02	2.626486e-04	8.741420e-06	8.741420e-06
1.750000e+02	1.800000e+02	2.194856e-04	8.031343e-06	8.031343e-06
1.800000e+02	1.850000e+02	1.666414e-04	6.930133e-06	6.930133e-06
1.850000e+02	1.900000e+02	1.322233e-04	6.212040e-06	6.212040e-06
1.900000e+02	1.950000e+02	8.345632e-05	4.866050e-06	4.866050e-06
1.950000e+02	2.000000e+02	5.875231e-05	4.064736e-06	4.064736e-06
2.000000e+02	2.050000e+02	5.494752e-05	4.013102e-06	4.013102e-06
2.050000e+02	2.100000e+02	3.053669e-05	2.937564e-06	2.937564e-06
2.100000e+02	2.150000e+02	2.839568e-05	2.821428e-06	2.821428e-06
2.150000e+02	2.200000e+02	1.563580e-05	2.112774e-06	2.112774e-06
2.200000e+02	2.250000e+02	1.336317e-05	2.001767e-06	2.001767e-06
2.250000e+02	2.300000e+02	1.549908e-05	2.132107e-06	2.132107e-06
2.300000e+02	2.350000e+02	9.352120e-06	1.625674e-06	1.625674e-06
2.350000e+02	2.400000e+02	4.676599e-06	1.197215e-06	1.197215e-06
2.400000e+02	2.450000e+02	5.581099e-06	1.263332e-06	1.263332e-06
2.450000e+02	2.500000e+02	1.901323e-06	7.462703e-07	7.462703e-07
2.500000e+02	2.550000e+02	2.034011e-06	7.739629e-07	7.739629e-07
2.550000e+02	2.600000e+02	2.061397e-06	7.832566e-07	7.832566e-07
2.600000e+02	2.650000e+02	2.243673e-06	7.880799e-07	7.880799e-07
2.650000e+02	2.700000e+02	2.611656e-06	8.909644e-07	8.909644e-07
2.700000e+02	2.750000e+02	6.375497e-07	4.508911e-07	4.508911e-07
2.750000e+02	2.800000e+02	6.614838e-07	4.477504e-07	4.477504e-07
2.800000e+02	2.850000e+02	6.328925e-07	4.476310e-07	4.476310e-07
2.850000e+02	2.900000e+02	2.761692e-07	2.761692e-07	2.761692e-07
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM NLOPS
LineColor=red
LineStyle=solid
Title=NLO+PS
LineColor=red
0.000000e+00	5.000000e+00	1.121818e-01	2.860907e-04	2.860907e-04
5.000000e+00	1.000000e+01	2.637786e-01	4.387439e-04	4.387439e-04
1.000000e+01	1.500000e+01	3.001641e-01	4.685108e-04	4.685108e-04
1.500000e+01	2.000000e+01	2.812776e-01	4.542732e-04	4.542732e-04
2.000000e+01	2.500000e+01	2.473492e-01	4.267168e-04	4.267168e-04
2.500000e+01	3.000000e+01	2.139143e-01	3.974887e-04	3.974887e-04
3.000000e+01	3.500000e+01	1.837456e-01	3.692092e-04	3.692092e-04
3.500000e+01	4.000000e+01	1.586526e-01	3.441879e-04	3.441879e-04
4.000000e+01	4.500000e+01	1.374071e-01	3.208968e-04	3.208968e-04
4.500000e+01	5.000000e+01	1.191056e-01	3.000662e-04	3.000662e-04
5.000000e+01	5.500000e+01	1.034485e-01	2.802807e-04	2.802807e-04
5.500000e+01	6.000000e+01	8.981735e-02	2.619198e-04	2.619198e-04
6.000000e+01	6.500000e+01	7.807715e-02	2.450323e-04	2.450323e-04
6.500000e+01	7.000000e+01	6.845101e-02	2.296353e-04	2.296353e-04
7.000000e+01	7.500000e+01	6.001611e-02	2.155932e-04	2.155932e-04
7.500000e+01	8.000000e+01	5.242526e-02	2.018424e-04	2.018424e-04
8.000000e+01	8.500000e+01	4.517574e-02	1.869683e-04	1.869683e-04
8.500000e+01	9.000000e+01	3.989163e-02	1.761076e-04	1.761076e-04
9.000000e+01	9.500000e+01	3.416422e-02	1.636933e-04	1.636933e-04
9.500000e+01	1.000000e+02	2.952497e-02	1.526143e-04	1.526143e-04
1.000000e+02	1.050000e+02	2.523434e-02	1.421921e-04	1.421921e-04
1.050000e+02	1.100000e+02	2.168655e-02	1.330346e-04	1.330346e-04
1.100000e+02	1.150000e+02	1.822283e-02	1.253040e-04	1.253040e-04
1.150000e+02	1.200000e+02	1.491974e-02	1.128298e-04	1.128298e-04
1.200000e+02	1.250000e+02	1.222344e-02	1.076986e-04	1.076986e-04
1.250000e+02	1.300000e+02	1.036331e-02	1.026505e-04	1.026505e-04
1.300000e+02	1.350000e+02	8.951147e-03	9.509067e-05	9.509067e-05
1.350000e+02	1.400000e+02	7.714675e-03	8.904261e-05	8.904261e-05
1.400000e+02	1.450000e+02	6.536439e-03	8.067483e-05	8.067483e-05
1.450000e+02	1.500000e+02	5.683957e-03	7.741636e-05	7.741636e-05
1.500000e+02	1.550000e+02	4.993061e-03	7.176412e-05	7.176412e-05
1.550000e+02	1.600000e+02	4.459495e-03	7.128326e-05	7.128326e-05
1.600000e+02	1.650000e+02	4.078426e-03	6.623390e-05	6.623390e-05
1.650000e+02	1.700000e+02	3.585485e-03	5.994838e-05	5.994838e-05
1.700000e+02	1.750000e+02	3.310676e-03	5.704273e-05	5.704273e-05
1.750000e+02	1.800000e+02	2.919269e-03	5.288776e-05	5.288776e-05
1.800000e+02	1.850000e+02	2.702527e-03	5.389608e-05	5.389608e-05
1.850000e+02	1.900000e+02	2.445499e-03	4.713351e-05	4.713351e-05
1.900000e+02	1.950000e+02	2.202880e-03	4.406308e-05	4.406308e-05
1.950000e+02	2.000000e+02	2.022129e-03	5.995525e-05	5.995525e-05
2.000000e+02	2.050000e+02	1.802772e-03	5.109123e-05	5.109123e-05
2.050000e+02	2.100000e+02	1.629070e-03	3.969153e-05	3.969153e-05
2.100000e+02	2.150000e+02	1.534218e-03	3.567904e-05	3.567904e-05
2.150000e+02	2.200000e+02	1.339943e-03	3.286981e-05	3.286981e-05
2.200000e+02	2.250000e+02	1.287267e-03	3.230751e-05	3.230751e-05
2.250000e+02	2.300000e+02	1.195191e-03	3.067075e-05	3.067075e-05
2.300000e+02	2.350000e+02	1.093655e-03	2.790897e-05	2.790897e-05
2.350000e+02	2.400000e+02	1.014353e-03	2.648022e-05	2.648022e-05
2.400000e+02	2.450000e+02	9.227113e-04	2.768547e-05	2.768547e-05
2.450000e+02	2.500000e+02	8.520391e-04	2.387116e-05	2.387116e-05
2.500000e+02	2.550000e+02	8.261146e-04	2.269714e-05	2.269714e-05
2.550000e+02	2.600000e+02	7.823940e-04	2.374719e-05	2.374719e-05
2.600000e+02	2.650000e+02	7.228043e-04	2.144913e-05	2.144913e-05
2.650000e+02	2.700000e+02	6.526721e-04	1.989061e-05	1.989061e-05
2.700000e+02	2.750000e+02	6.317149e-04	2.208596e-05	2.208596e-05
2.750000e+02	2.800000e+02	5.577915e-04	1.810722e-05	1.810722e-05
2.800000e+02	2.850000e+02	5.449535e-04	1.807867e-05	1.807867e-05
2.850000e+02	2.900000e+02	4.740930e-04	1.695711e-05	1.695711e-05
2.900000e+02	2.950000e+02	4.598380e-04	1.520860e-05	1.520860e-05
2.950000e+02	3.000000e+02	4.480829e-04	1.563071e-05	1.563071e-05
# END HISTOGRAM


==> figs/illustration-of-matching-merging/mc-primer-merging-illustration.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j4.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=9,8.1
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\mathrm{T}^h$ [GeV]
YLabel=d$\sigma$/d$p_\mathrm{T}^h$ [pb/GeV]
YLabelSep=6
XLabelSep=5
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$pp\to h+\text{jets}$
# END PLOT

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=
LineColor=black
LineStyle=solid
LineWidth=0.03
0.000000e+00	5.000000e+00	1.128791e-01	1.156027e-03	1.156027e-03
5.000000e+00	1.000000e+01	2.598025e-01	6.415557e-04	6.415557e-04
1.000000e+01	1.500000e+01	2.947926e-01	9.485685e-04	9.485685e-04
1.500000e+01	2.000000e+01	2.821304e-01	1.146258e-03	1.146258e-03
2.000000e+01	2.500000e+01	2.469320e-01	9.017744e-04	9.017744e-04
2.500000e+01	3.000000e+01	2.052217e-01	1.006520e-03	1.006520e-03
3.000000e+01	3.500000e+01	1.679909e-01	9.013977e-04	9.013977e-04
3.500000e+01	4.000000e+01	1.372401e-01	1.607207e-03	1.607207e-03
4.000000e+01	4.500000e+01	1.140746e-01	9.821117e-04	9.821117e-04
4.500000e+01	5.000000e+01	9.407912e-02	7.631710e-04	7.631710e-04
5.000000e+01	5.500000e+01	7.917192e-02	8.994960e-04	8.994960e-04
5.500000e+01	6.000000e+01	6.745119e-02	6.876671e-04	6.876671e-04
6.000000e+01	6.500000e+01	5.774984e-02	6.562294e-04	6.562294e-04
6.500000e+01	7.000000e+01	4.851629e-02	6.153952e-04	6.153952e-04
7.000000e+01	7.500000e+01	4.176065e-02	7.474456e-04	7.474456e-04
7.500000e+01	8.000000e+01	3.662103e-02	1.021778e-03	1.021778e-03
8.000000e+01	8.500000e+01	3.100389e-02	6.660398e-04	6.660398e-04
8.500000e+01	9.000000e+01	2.715754e-02	6.242453e-04	6.242453e-04
9.000000e+01	9.500000e+01	2.288638e-02	4.315798e-04	4.315798e-04
9.500000e+01	1.000000e+02	1.973864e-02	4.444526e-04	4.444526e-04
1.000000e+02	1.050000e+02	1.758246e-02	3.813938e-04	3.813938e-04
1.050000e+02	1.100000e+02	1.444624e-02	1.430030e-03	1.430030e-03
1.100000e+02	1.150000e+02	1.363405e-02	3.173213e-04	3.173213e-04
1.150000e+02	1.200000e+02	1.287327e-02	4.160364e-04	4.160364e-04
1.200000e+02	1.250000e+02	1.072924e-02	3.605322e-04	3.605322e-04
1.250000e+02	1.300000e+02	9.624487e-03	3.016657e-04	3.016657e-04
1.300000e+02	1.350000e+02	8.623000e-03	4.276640e-04	4.276640e-04
1.350000e+02	1.400000e+02	7.931918e-03	4.018980e-04	4.018980e-04
1.400000e+02	1.450000e+02	6.533857e-03	2.722204e-04	2.722204e-04
1.450000e+02	1.500000e+02	6.623133e-03	3.669405e-04	3.669405e-04
1.500000e+02	1.550000e+02	5.481246e-03	2.816148e-04	2.816148e-04
1.550000e+02	1.600000e+02	5.317901e-03	2.626514e-04	2.626514e-04
1.600000e+02	1.650000e+02	4.463227e-03	2.989409e-04	2.989409e-04
1.650000e+02	1.700000e+02	4.212354e-03	2.027381e-04	2.027381e-04
1.700000e+02	1.750000e+02	3.775061e-03	1.542434e-04	1.542434e-04
1.750000e+02	1.800000e+02	3.276528e-03	2.384167e-04	2.384167e-04
1.800000e+02	1.850000e+02	3.469610e-03	1.798208e-04	1.798208e-04
1.850000e+02	1.900000e+02	3.046583e-03	1.744742e-04	1.744742e-04
1.900000e+02	1.950000e+02	2.819578e-03	1.184834e-04	1.184834e-04
1.950000e+02	2.000000e+02	3.060965e-03	1.532294e-04	1.532294e-04
2.000000e+02	2.050000e+02	2.540771e-03	1.487583e-04	1.487583e-04
2.050000e+02	2.100000e+02	2.066568e-03	2.693981e-04	2.693981e-04
2.100000e+02	2.150000e+02	2.180383e-03	1.207651e-04	1.207651e-04
2.150000e+02	2.200000e+02	1.724284e-03	1.375411e-04	1.375411e-04
2.200000e+02	2.250000e+02	1.609557e-03	1.649144e-04	1.649144e-04
2.250000e+02	2.300000e+02	1.382261e-03	3.388599e-04	3.388599e-04
2.300000e+02	2.350000e+02	1.410280e-03	1.725501e-04	1.725501e-04
2.350000e+02	2.400000e+02	1.246449e-03	2.128499e-04	2.128499e-04
2.400000e+02	2.450000e+02	1.381363e-03	1.038075e-04	1.038075e-04
2.450000e+02	2.500000e+02	1.199360e-03	8.589045e-05	8.589045e-05
2.500000e+02	2.550000e+02	1.271042e-03	6.644439e-05	6.644439e-05
2.550000e+02	2.600000e+02	1.114689e-03	8.051261e-05	8.051261e-05
2.600000e+02	2.650000e+02	1.005471e-03	8.034977e-05	8.034977e-05
2.650000e+02	2.700000e+02	9.932499e-04	6.942038e-05	6.942038e-05
2.700000e+02	2.750000e+02	9.236576e-04	7.814419e-05	7.814419e-05
2.750000e+02	2.800000e+02	1.046319e-03	1.272365e-04	1.272365e-04
2.800000e+02	2.850000e+02	9.117147e-04	6.599137e-05	6.599137e-05
2.850000e+02	2.900000e+02	8.830164e-04	9.148545e-05	9.148545e-05
2.900000e+02	2.950000e+02	5.408251e-04	2.897906e-04	2.897906e-04
2.950000e+02	3.000000e+02	7.702663e-04	4.942011e-05	4.942011e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=blue
LineStyle=solid
Title=MC (hjets-l2-n3.j1)
Title=$pp\to h+0\text{j}$ excl.\ @ NLO
LineColor={[rgb]{0.000,0.467,0.733}}
LineStyle=solid
LineWidth=0.03
0.000000e+00	5.000000e+00	1.064413e-01	2.636848e-04	2.636848e-04
5.000000e+00	1.000000e+01	2.409637e-01	3.960343e-04	3.960343e-04
1.000000e+01	1.500000e+01	2.516303e-01	4.047478e-04	4.047478e-04
1.500000e+01	2.000000e+01	1.995643e-01	3.602676e-04	3.602676e-04
2.000000e+01	2.500000e+01	1.372176e-01	2.984859e-04	2.984859e-04
2.500000e+01	3.000000e+01	9.031665e-02	2.415274e-04	2.415274e-04
3.000000e+01	3.500000e+01	5.949172e-02	1.954672e-04	1.954672e-04
3.500000e+01	4.000000e+01	4.093383e-02	1.612704e-04	1.612704e-04
4.000000e+01	4.500000e+01	2.909176e-02	1.354949e-04	1.354949e-04
4.500000e+01	5.000000e+01	2.149077e-02	1.160429e-04	1.160429e-04
5.000000e+01	5.500000e+01	1.575986e-02	9.885165e-05	9.885165e-05
5.500000e+01	6.000000e+01	1.169126e-02	8.443664e-05	8.443664e-05
6.000000e+01	6.500000e+01	8.890727e-03	7.339773e-05	7.339773e-05
6.500000e+01	7.000000e+01	6.742458e-03	6.346168e-05	6.346168e-05
7.000000e+01	7.500000e+01	4.980353e-03	5.417991e-05	5.417991e-05
7.500000e+01	8.000000e+01	3.947523e-03	4.803824e-05	4.803824e-05
8.000000e+01	8.500000e+01	2.970420e-03	4.120908e-05	4.120908e-05
8.500000e+01	9.000000e+01	2.272250e-03	3.610976e-05	3.610976e-05
9.000000e+01	9.500000e+01	1.719035e-03	3.145804e-05	3.145804e-05
9.500000e+01	1.000000e+02	1.365161e-03	2.768433e-05	2.768433e-05
1.000000e+02	1.050000e+02	1.024302e-03	2.433708e-05	2.433708e-05
1.050000e+02	1.100000e+02	8.062495e-04	2.109460e-05	2.109460e-05
1.100000e+02	1.150000e+02	6.119574e-04	1.795622e-05	1.795622e-05
1.150000e+02	1.200000e+02	4.748621e-04	1.587775e-05	1.587775e-05
1.200000e+02	1.250000e+02	3.645711e-04	1.389234e-05	1.389234e-05
1.250000e+02	1.300000e+02	2.732817e-04	1.181564e-05	1.181564e-05
1.300000e+02	1.350000e+02	1.994866e-04	1.104745e-05	1.104745e-05
1.350000e+02	1.400000e+02	1.760163e-04	1.060706e-05	1.060706e-05
1.400000e+02	1.450000e+02	1.357176e-04	8.706167e-06	8.706167e-06
1.450000e+02	1.500000e+02	8.787801e-05	6.496722e-06	6.496722e-06
1.500000e+02	1.550000e+02	7.033901e-05	6.169156e-06	6.169156e-06
1.550000e+02	1.600000e+02	5.923483e-05	5.559109e-06	5.559109e-06
1.600000e+02	1.650000e+02	3.814073e-05	4.215967e-06	4.215967e-06
1.650000e+02	1.700000e+02	3.742943e-05	4.300665e-06	4.300665e-06
1.700000e+02	1.750000e+02	3.312369e-05	4.962412e-06	4.962412e-06
1.750000e+02	1.800000e+02	1.656944e-05	2.672660e-06	2.672660e-06
1.800000e+02	1.850000e+02	1.441805e-05	2.483926e-06	2.483926e-06
1.850000e+02	1.900000e+02	1.503808e-05	2.758831e-06	2.758831e-06
1.900000e+02	1.950000e+02	1.263845e-05	2.706450e-06	2.706450e-06
1.950000e+02	2.000000e+02	7.809405e-06	1.796384e-06	1.796384e-06
2.000000e+02	2.050000e+02	5.222318e-06	1.563424e-06	1.563424e-06
2.050000e+02	2.100000e+02	4.292002e-06	1.408922e-06	1.408922e-06
2.100000e+02	2.150000e+02	2.756721e-06	1.035619e-06	1.035619e-06
2.150000e+02	2.200000e+02	1.141239e-06	6.294430e-07	6.294430e-07
2.200000e+02	2.250000e+02	1.081008e-06	7.510414e-07	7.510414e-07
2.250000e+02	2.300000e+02	4.398919e-07	2.908836e-07	2.908836e-07
2.300000e+02	2.350000e+02	7.617584e-10	7.551549e-10	7.551549e-10
2.350000e+02	2.400000e+02	5.960620e-07	5.960620e-07	5.960620e-07
2.400000e+02	2.450000e+02	1.924320e-07	1.924320e-07	1.924320e-07
2.450000e+02	2.500000e+02	2.010216e-07	2.010216e-07	2.010216e-07
2.500000e+02	2.550000e+02	1.860178e-07	1.860178e-07	1.860178e-07
2.550000e+02	2.600000e+02	6.614482e-07	4.693721e-07	4.693721e-07
2.600000e+02	2.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+02	2.800000e+02	1.655636e-07	1.655636e-07	1.655636e-07
2.800000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.900000e+02	5.599295e-07	5.599295e-07	5.599295e-07
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineStyle=solid
Title=MC (hjets-l2-n3.j2)
Title=$pp\to h+1\text{j}$ excl.\ @ NLO
LineColor={[rgb]{0.200,0.733,0.933}}
LineStyle=solid
LineWidth=0.03
0.000000e+00	5.000000e+00	4.412753e-03	1.107038e-03	1.107038e-03
5.000000e+00	1.000000e+01	1.273055e-02	4.062825e-04	4.062825e-04
1.000000e+01	1.500000e+01	3.483620e-02	7.089718e-04	7.089718e-04
1.500000e+01	2.000000e+01	7.042830e-02	9.507942e-04	9.507942e-04
2.000000e+01	2.500000e+01	9.677558e-02	7.412422e-04	7.412422e-04
2.500000e+01	3.000000e+01	1.002014e-01	8.332781e-04	8.332781e-04
3.000000e+01	3.500000e+01	9.332163e-02	6.989888e-04	6.989888e-04
3.500000e+01	4.000000e+01	8.106114e-02	6.065419e-04	6.065419e-04
4.000000e+01	4.500000e+01	6.784707e-02	5.537048e-04	5.537048e-04
4.500000e+01	5.000000e+01	5.600081e-02	4.990625e-04	4.990625e-04
5.000000e+01	5.500000e+01	4.650672e-02	4.338867e-04	4.338867e-04
5.500000e+01	6.000000e+01	3.891476e-02	4.044443e-04	4.044443e-04
6.000000e+01	6.500000e+01	3.182988e-02	3.715275e-04	3.715275e-04
6.500000e+01	7.000000e+01	2.667609e-02	3.232176e-04	3.232176e-04
7.000000e+01	7.500000e+01	2.221147e-02	4.742004e-04	4.742004e-04
7.500000e+01	8.000000e+01	1.799343e-02	2.614183e-04	2.614183e-04
8.000000e+01	8.500000e+01	1.549945e-02	2.443447e-04	2.443447e-04
8.500000e+01	9.000000e+01	1.315650e-02	2.373722e-04	2.373722e-04
9.000000e+01	9.500000e+01	1.074964e-02	2.062965e-04	2.062965e-04
9.500000e+01	1.000000e+02	9.268926e-03	1.882222e-04	1.882222e-04
1.000000e+02	1.050000e+02	7.823094e-03	1.765806e-04	1.765806e-04
1.050000e+02	1.100000e+02	6.640319e-03	1.551877e-04	1.551877e-04
1.100000e+02	1.150000e+02	5.631339e-03	1.456903e-04	1.456903e-04
1.150000e+02	1.200000e+02	5.104537e-03	2.136018e-04	2.136018e-04
1.200000e+02	1.250000e+02	4.053821e-03	1.177292e-04	1.177292e-04
1.250000e+02	1.300000e+02	3.612571e-03	1.304853e-04	1.304853e-04
1.300000e+02	1.350000e+02	3.108426e-03	1.018616e-04	1.018616e-04
1.350000e+02	1.400000e+02	2.850646e-03	1.100271e-04	1.100271e-04
1.400000e+02	1.450000e+02	2.326816e-03	9.063590e-05	9.063590e-05
1.450000e+02	1.500000e+02	2.076793e-03	8.090864e-05	8.090864e-05
1.500000e+02	1.550000e+02	1.773712e-03	7.415323e-05	7.415323e-05
1.550000e+02	1.600000e+02	1.602881e-03	7.192366e-05	7.192366e-05
1.600000e+02	1.650000e+02	1.415979e-03	6.831178e-05	6.831178e-05
1.650000e+02	1.700000e+02	1.269424e-03	1.184811e-04	1.184811e-04
1.700000e+02	1.750000e+02	1.197919e-03	6.113764e-05	6.113764e-05
1.750000e+02	1.800000e+02	1.034556e-03	5.477121e-05	5.477121e-05
1.800000e+02	1.850000e+02	9.707776e-04	5.405790e-05	5.405790e-05
1.850000e+02	1.900000e+02	8.342587e-04	4.798525e-05	4.798525e-05
1.900000e+02	1.950000e+02	6.995388e-04	4.542629e-05	4.542629e-05
1.950000e+02	2.000000e+02	6.734785e-04	4.660000e-05	4.660000e-05
2.000000e+02	2.050000e+02	5.524931e-04	4.168499e-05	4.168499e-05
2.050000e+02	2.100000e+02	4.877089e-04	4.609142e-05	4.609142e-05
2.100000e+02	2.150000e+02	4.269328e-04	3.049014e-05	3.049014e-05
2.150000e+02	2.200000e+02	3.724180e-04	3.418504e-05	3.418504e-05
2.200000e+02	2.250000e+02	3.497245e-04	3.100617e-05	3.100617e-05
2.250000e+02	2.300000e+02	3.550073e-04	3.059068e-05	3.059068e-05
2.300000e+02	2.350000e+02	3.188651e-04	2.581479e-05	2.581479e-05
2.350000e+02	2.400000e+02	2.502650e-04	2.588292e-05	2.588292e-05
2.400000e+02	2.450000e+02	2.695999e-04	3.219360e-05	3.219360e-05
2.450000e+02	2.500000e+02	3.042454e-04	2.628949e-05	2.628949e-05
2.500000e+02	2.550000e+02	2.623274e-04	2.832066e-05	2.832066e-05
2.550000e+02	2.600000e+02	1.904817e-04	2.002020e-05	2.002020e-05
2.600000e+02	2.650000e+02	2.491729e-04	3.048803e-05	3.048803e-05
2.650000e+02	2.700000e+02	2.030665e-04	2.705249e-05	2.705249e-05
2.700000e+02	2.750000e+02	1.275718e-04	1.669817e-05	1.669817e-05
2.750000e+02	2.800000e+02	1.365348e-04	1.607876e-05	1.607876e-05
2.800000e+02	2.850000e+02	1.613607e-04	2.354063e-05	2.354063e-05
2.850000e+02	2.900000e+02	1.331347e-04	1.551777e-05	1.551777e-05
2.900000e+02	2.950000e+02	1.169410e-04	1.640353e-05	1.640353e-05
2.950000e+02	3.000000e+02	8.278903e-05	1.221758e-05	1.221758e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineStyle=solid
Title=MC (hjets-l2-n3.j3)
Title=$pp\to h+2\text{j}$ excl.\ @ NLO
LineColor={[rgb]{0.000,0.600,0.533}}
LineStyle=solid
LineWidth=0.03
LineDash=3pt 3pt 1pt 2pt 1pt 2pt 1pt 3pt
0.000000e+00	5.000000e+00	1.720749e-03	1.868207e-04	1.868207e-04
5.000000e+00	1.000000e+01	5.207658e-03	2.868875e-04	2.868875e-04
1.000000e+01	1.500000e+01	6.982232e-03	4.713495e-04	4.713495e-04
1.500000e+01	2.000000e+01	1.006373e-02	4.605542e-04	4.605542e-04
2.000000e+01	2.500000e+01	1.070212e-02	3.911910e-04	3.911910e-04
2.500000e+01	3.000000e+01	1.181151e-02	4.670450e-04	4.670450e-04
3.000000e+01	3.500000e+01	1.183335e-02	5.111416e-04	5.111416e-04
3.500000e+01	4.000000e+01	1.180786e-02	1.473347e-03	1.473347e-03
4.000000e+01	4.500000e+01	1.355355e-02	7.708287e-04	7.708287e-04
4.500000e+01	5.000000e+01	1.257596e-02	5.243287e-04	5.243287e-04
5.000000e+01	5.500000e+01	1.286258e-02	7.139712e-04	7.139712e-04
5.500000e+01	6.000000e+01	1.258118e-02	5.141863e-04	5.141863e-04
6.000000e+01	6.500000e+01	1.151484e-02	4.563145e-04	4.563145e-04
6.500000e+01	7.000000e+01	1.069853e-02	4.665890e-04	4.665890e-04
7.000000e+01	7.500000e+01	1.045013e-02	5.260636e-04	5.260636e-04
7.500000e+01	8.000000e+01	1.043856e-02	9.469065e-04	9.469065e-04
8.000000e+01	8.500000e+01	7.837845e-03	4.540842e-04	4.540842e-04
8.500000e+01	9.000000e+01	7.778562e-03	5.449949e-04	5.449949e-04
9.000000e+01	9.500000e+01	6.578890e-03	3.192873e-04	3.192873e-04
9.500000e+01	1.000000e+02	5.685631e-03	3.555534e-04	3.555534e-04
1.000000e+02	1.050000e+02	5.378844e-03	2.715003e-04	2.715003e-04
1.050000e+02	1.100000e+02	3.672332e-03	1.399892e-03	1.399892e-03
1.100000e+02	1.150000e+02	4.481014e-03	2.331148e-04	2.331148e-04
1.150000e+02	1.200000e+02	4.055951e-03	2.903170e-04	2.903170e-04
1.200000e+02	1.250000e+02	3.508094e-03	2.867017e-04	2.867017e-04
1.250000e+02	1.300000e+02	3.278145e-03	1.961647e-04	1.961647e-04
1.300000e+02	1.350000e+02	3.066126e-03	1.796043e-04	1.796043e-04
1.350000e+02	1.400000e+02	2.565672e-03	3.088649e-04	3.088649e-04
1.400000e+02	1.450000e+02	2.141713e-03	1.963992e-04	1.963992e-04
1.450000e+02	1.500000e+02	2.360885e-03	2.389431e-04	2.389431e-04
1.500000e+02	1.550000e+02	1.878140e-03	2.315111e-04	2.315111e-04
1.550000e+02	1.600000e+02	1.869485e-03	2.109453e-04	2.109453e-04
1.600000e+02	1.650000e+02	1.502581e-03	2.693515e-04	2.693515e-04
1.650000e+02	1.700000e+02	1.428936e-03	1.417719e-04	1.417719e-04
1.700000e+02	1.750000e+02	1.412899e-03	9.265011e-05	9.265011e-05
1.750000e+02	1.800000e+02	1.136576e-03	1.519573e-04	1.519573e-04
1.800000e+02	1.850000e+02	1.042195e-03	1.311185e-04	1.311185e-04
1.850000e+02	1.900000e+02	1.003637e-03	7.809577e-05	7.809577e-05
1.900000e+02	1.950000e+02	1.071681e-03	6.128732e-05	6.128732e-05
1.950000e+02	2.000000e+02	1.073973e-03	8.962345e-05	8.962345e-05
2.000000e+02	2.050000e+02	7.890057e-04	1.015406e-04	1.015406e-04
2.050000e+02	2.100000e+02	5.285601e-04	2.514337e-04	2.514337e-04
2.100000e+02	2.150000e+02	7.166833e-04	5.205195e-05	5.205195e-05
2.150000e+02	2.200000e+02	6.265384e-04	8.633216e-05	8.633216e-05
2.200000e+02	2.250000e+02	5.361627e-04	1.333507e-04	1.333507e-04
2.250000e+02	2.300000e+02	2.871276e-04	3.316663e-04	3.316663e-04
2.300000e+02	2.350000e+02	4.190657e-04	1.545608e-04	1.545608e-04
2.350000e+02	2.400000e+02	2.467061e-04	2.037067e-04	2.037067e-04
2.400000e+02	2.450000e+02	5.321215e-04	7.487028e-05	7.487028e-05
2.450000e+02	2.500000e+02	3.728280e-04	6.641986e-05	6.641986e-05
2.500000e+02	2.550000e+02	4.623580e-04	4.195905e-05	4.195905e-05
2.550000e+02	2.600000e+02	3.458010e-04	5.932800e-05	5.932800e-05
2.600000e+02	2.650000e+02	2.462065e-04	5.558207e-05	5.558207e-05
2.650000e+02	2.700000e+02	2.817573e-04	3.507874e-05	3.507874e-05
2.700000e+02	2.750000e+02	3.272908e-04	5.167995e-05	5.167995e-05
2.750000e+02	2.800000e+02	2.620518e-04	7.620951e-05	7.620951e-05
2.800000e+02	2.850000e+02	3.539990e-04	5.111367e-05	5.111367e-05
2.850000e+02	2.900000e+02	3.285894e-04	6.439886e-05	6.439886e-05
2.900000e+02	2.950000e+02	-1.012775e-04	2.834253e-04	2.834253e-04
2.950000e+02	3.000000e+02	1.902443e-04	3.969125e-05	3.969125e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j4.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineStyle=dashed
Title=MC (hjets-l2-n3.j4)
Title=$pp\to h+3\text{j}$ @ LO
LineColor={[rgb]{0.933,0.467,0.200}}
LineStyle=solid
LineWidth=0.03
0.000000e+00	5.000000e+00	3.140152e-04	4.965342e-05	4.965342e-05
5.000000e+00	1.000000e+01	9.214053e-04	8.673699e-05	8.673699e-05
1.000000e+01	1.500000e+01	1.362779e-03	1.102028e-04	1.102028e-04
1.500000e+01	2.000000e+01	2.089556e-03	2.518120e-04	2.518120e-04
2.000000e+01	2.500000e+01	2.247168e-03	1.475157e-04	1.475157e-04
2.500000e+01	3.000000e+01	2.902411e-03	2.025181e-04	2.025181e-04
3.000000e+01	3.500000e+01	3.355370e-03	1.561625e-04	1.561625e-04
3.500000e+01	4.000000e+01	3.439936e-03	1.749792e-04	1.749792e-04
4.000000e+01	4.500000e+01	3.585431e-03	2.111792e-04	2.111792e-04
4.500000e+01	5.000000e+01	4.015537e-03	2.126177e-04	2.126177e-04
5.000000e+01	5.500000e+01	4.046857e-03	3.219403e-04	3.219403e-04
5.500000e+01	6.000000e+01	4.268685e-03	1.943571e-04	1.943571e-04
6.000000e+01	6.500000e+01	4.664718e-03	2.723087e-04	2.723087e-04
6.500000e+01	7.000000e+01	4.402498e-03	2.287089e-04	2.287089e-04
7.000000e+01	7.500000e+01	4.122239e-03	2.344073e-04	2.344073e-04
7.500000e+01	8.000000e+01	4.241095e-03	2.797199e-04	2.797199e-04
8.000000e+01	8.500000e+01	4.700125e-03	4.206886e-04	4.206886e-04
8.500000e+01	9.000000e+01	3.953115e-03	1.848179e-04	1.848179e-04
9.000000e+01	9.500000e+01	3.842199e-03	2.022798e-04	2.022798e-04
9.500000e+01	1.000000e+02	3.422002e-03	1.868039e-04	1.868039e-04
1.000000e+02	1.050000e+02	3.355428e-03	1.996027e-04	1.996027e-04
1.050000e+02	1.100000e+02	3.329537e-03	2.545142e-04	2.545142e-04
1.100000e+02	1.150000e+02	2.909908e-03	1.579614e-04	1.579614e-04
1.150000e+02	1.200000e+02	3.239490e-03	2.087536e-04	2.087536e-04
1.200000e+02	1.250000e+02	2.803012e-03	1.837697e-04	1.837697e-04
1.250000e+02	1.300000e+02	2.460677e-03	1.886360e-04	1.886360e-04
1.300000e+02	1.350000e+02	2.246004e-03	3.786663e-04	3.786663e-04
1.350000e+02	1.400000e+02	2.338752e-03	2.334892e-04	2.334892e-04
1.400000e+02	1.450000e+02	1.932958e-03	1.653386e-04	1.653386e-04
1.450000e+02	1.500000e+02	2.096167e-03	2.677914e-04	2.677914e-04
1.500000e+02	1.550000e+02	1.761424e-03	1.422058e-04	1.422058e-04
1.550000e+02	1.600000e+02	1.786316e-03	1.390040e-04	1.390040e-04
1.600000e+02	1.650000e+02	1.506397e-03	1.117105e-04	1.117105e-04
1.650000e+02	1.700000e+02	1.477077e-03	8.357759e-05	8.357759e-05
1.700000e+02	1.750000e+02	1.131151e-03	1.070875e-04	1.070875e-04
1.750000e+02	1.800000e+02	1.088411e-03	1.748838e-04	1.748838e-04
1.800000e+02	1.850000e+02	1.442768e-03	1.105114e-04	1.105114e-04
1.850000e+02	1.900000e+02	1.194720e-03	1.472008e-04	1.472008e-04
1.900000e+02	1.950000e+02	1.036706e-03	9.048098e-05	9.048098e-05
1.950000e+02	2.000000e+02	1.307155e-03	1.152490e-04	1.152490e-04
2.000000e+02	2.050000e+02	1.193753e-03	1.003389e-04	1.003389e-04
2.050000e+02	2.100000e+02	1.046993e-03	8.417775e-05	8.417775e-05
2.100000e+02	2.150000e+02	1.035351e-03	1.049232e-04	1.049232e-04
2.150000e+02	2.200000e+02	7.239042e-04	1.019575e-04	1.019575e-04
2.200000e+02	2.250000e+02	7.215596e-04	9.167104e-05	9.167104e-05
2.250000e+02	2.300000e+02	7.406147e-04	5.794084e-05	5.794084e-05
2.300000e+02	2.350000e+02	6.729489e-04	7.213660e-05	7.213660e-05
2.350000e+02	2.400000e+02	7.478182e-04	5.577157e-05	5.577157e-05
2.400000e+02	2.450000e+02	5.798571e-04	6.440098e-05	6.440098e-05
2.450000e+02	2.500000e+02	5.224567e-04	4.770487e-05	4.770487e-05
2.500000e+02	2.550000e+02	5.463855e-04	4.303423e-05	4.303423e-05
2.550000e+02	2.600000e+02	5.779899e-04	5.057447e-05	5.057447e-05
2.600000e+02	2.650000e+02	5.110011e-04	4.980419e-05	4.980419e-05
2.650000e+02	2.700000e+02	5.077626e-04	5.343233e-05	5.343233e-05
2.700000e+02	2.750000e+02	4.674667e-04	5.622582e-05	5.622582e-05
2.750000e+02	2.800000e+02	6.475509e-04	1.006022e-04	1.006022e-04
2.800000e+02	2.850000e+02	3.956537e-04	3.425859e-05	3.425859e-05
2.850000e+02	2.900000e+02	4.201178e-04	6.264332e-05	6.264332e-05
2.900000e+02	2.950000e+02	4.244818e-04	5.655748e-05	5.655748e-05
2.950000e+02	3.000000e+02	2.969601e-04	2.679573e-05	2.679573e-05
# END HISTOGRAM


==> figs/illustration-of-matching-merging/mepsnlo/0j_a.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n0.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=$pp\to h+0\text{j}$ @ NLO
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	1.121818e-01	2.860907e-04	2.860907e-04
5.000000e+00	1.000000e+01	2.637786e-01	4.387439e-04	4.387439e-04
1.000000e+01	1.500000e+01	3.001641e-01	4.685108e-04	4.685108e-04
1.500000e+01	2.000000e+01	2.812776e-01	4.542732e-04	4.542732e-04
2.000000e+01	2.500000e+01	2.473492e-01	4.267168e-04	4.267168e-04
2.500000e+01	3.000000e+01	2.139143e-01	3.974887e-04	3.974887e-04
3.000000e+01	3.500000e+01	1.837456e-01	3.692092e-04	3.692092e-04
3.500000e+01	4.000000e+01	1.586526e-01	3.441879e-04	3.441879e-04
4.000000e+01	4.500000e+01	1.374071e-01	3.208968e-04	3.208968e-04
4.500000e+01	5.000000e+01	1.191056e-01	3.000662e-04	3.000662e-04
5.000000e+01	5.500000e+01	1.034485e-01	2.802807e-04	2.802807e-04
5.500000e+01	6.000000e+01	8.981735e-02	2.619198e-04	2.619198e-04
6.000000e+01	6.500000e+01	7.807715e-02	2.450323e-04	2.450323e-04
6.500000e+01	7.000000e+01	6.845101e-02	2.296353e-04	2.296353e-04
7.000000e+01	7.500000e+01	6.001611e-02	2.155932e-04	2.155932e-04
7.500000e+01	8.000000e+01	5.242526e-02	2.018424e-04	2.018424e-04
8.000000e+01	8.500000e+01	4.517574e-02	1.869683e-04	1.869683e-04
8.500000e+01	9.000000e+01	3.989163e-02	1.761076e-04	1.761076e-04
9.000000e+01	9.500000e+01	3.416422e-02	1.636933e-04	1.636933e-04
9.500000e+01	1.000000e+02	2.952497e-02	1.526143e-04	1.526143e-04
1.000000e+02	1.050000e+02	2.523434e-02	1.421921e-04	1.421921e-04
1.050000e+02	1.100000e+02	2.168655e-02	1.330346e-04	1.330346e-04
1.100000e+02	1.150000e+02	1.822283e-02	1.253040e-04	1.253040e-04
1.150000e+02	1.200000e+02	1.491974e-02	1.128298e-04	1.128298e-04
1.200000e+02	1.250000e+02	1.222344e-02	1.076986e-04	1.076986e-04
1.250000e+02	1.300000e+02	1.036331e-02	1.026505e-04	1.026505e-04
1.300000e+02	1.350000e+02	8.951147e-03	9.509067e-05	9.509067e-05
1.350000e+02	1.400000e+02	7.714675e-03	8.904261e-05	8.904261e-05
1.400000e+02	1.450000e+02	6.536439e-03	8.067483e-05	8.067483e-05
1.450000e+02	1.500000e+02	5.683957e-03	7.741636e-05	7.741636e-05
1.500000e+02	1.550000e+02	4.993061e-03	7.176412e-05	7.176412e-05
1.550000e+02	1.600000e+02	4.459495e-03	7.128326e-05	7.128326e-05
1.600000e+02	1.650000e+02	4.078426e-03	6.623390e-05	6.623390e-05
1.650000e+02	1.700000e+02	3.585485e-03	5.994838e-05	5.994838e-05
1.700000e+02	1.750000e+02	3.310676e-03	5.704273e-05	5.704273e-05
1.750000e+02	1.800000e+02	2.919269e-03	5.288776e-05	5.288776e-05
1.800000e+02	1.850000e+02	2.702527e-03	5.389608e-05	5.389608e-05
1.850000e+02	1.900000e+02	2.445499e-03	4.713351e-05	4.713351e-05
1.900000e+02	1.950000e+02	2.202880e-03	4.406308e-05	4.406308e-05
1.950000e+02	2.000000e+02	2.022129e-03	5.995525e-05	5.995525e-05
2.000000e+02	2.050000e+02	1.802772e-03	5.109123e-05	5.109123e-05
2.050000e+02	2.100000e+02	1.629070e-03	3.969153e-05	3.969153e-05
2.100000e+02	2.150000e+02	1.534218e-03	3.567904e-05	3.567904e-05
2.150000e+02	2.200000e+02	1.339943e-03	3.286981e-05	3.286981e-05
2.200000e+02	2.250000e+02	1.287267e-03	3.230751e-05	3.230751e-05
2.250000e+02	2.300000e+02	1.195191e-03	3.067075e-05	3.067075e-05
2.300000e+02	2.350000e+02	1.093655e-03	2.790897e-05	2.790897e-05
2.350000e+02	2.400000e+02	1.014353e-03	2.648022e-05	2.648022e-05
2.400000e+02	2.450000e+02	9.227113e-04	2.768547e-05	2.768547e-05
2.450000e+02	2.500000e+02	8.520391e-04	2.387116e-05	2.387116e-05
2.500000e+02	2.550000e+02	8.261146e-04	2.269714e-05	2.269714e-05
2.550000e+02	2.600000e+02	7.823940e-04	2.374719e-05	2.374719e-05
2.600000e+02	2.650000e+02	7.228043e-04	2.144913e-05	2.144913e-05
2.650000e+02	2.700000e+02	6.526721e-04	1.989061e-05	1.989061e-05
2.700000e+02	2.750000e+02	6.317149e-04	2.208596e-05	2.208596e-05
2.750000e+02	2.800000e+02	5.577915e-04	1.810722e-05	1.810722e-05
2.800000e+02	2.850000e+02	5.449535e-04	1.807867e-05	1.807867e-05
2.850000e+02	2.900000e+02	4.740930e-04	1.695711e-05	1.695711e-05
2.900000e+02	2.950000e+02	4.598380e-04	1.520860e-05	1.520860e-05
2.950000e+02	3.000000e+02	4.480829e-04	1.563071e-05	1.563071e-05
# END HISTOGRAM


==> figs/illustration-of-matching-merging/mepsnlo/0j_b.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n1.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n1.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=MC (hjets-l2-n1.j1)
Title=$pp\to h+0\text{j}$ excl @ NLO
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	1.053490e-01	3.939512e-04	3.939512e-04
5.000000e+00	1.000000e+01	2.399449e-01	5.940980e-04	5.940980e-04
1.000000e+01	1.500000e+01	2.516446e-01	6.090015e-04	6.090015e-04
1.500000e+01	2.000000e+01	2.001875e-01	5.428669e-04	5.428669e-04
2.000000e+01	2.500000e+01	1.377129e-01	4.497084e-04	4.497084e-04
2.500000e+01	3.000000e+01	9.083726e-02	3.643431e-04	3.643431e-04
3.000000e+01	3.500000e+01	6.012682e-02	2.959293e-04	2.959293e-04
3.500000e+01	4.000000e+01	4.104482e-02	2.432447e-04	2.432447e-04
4.000000e+01	4.500000e+01	2.936017e-02	2.050420e-04	2.050420e-04
4.500000e+01	5.000000e+01	2.157200e-02	1.742729e-04	1.742729e-04
5.000000e+01	5.500000e+01	1.585395e-02	1.487155e-04	1.487155e-04
5.500000e+01	6.000000e+01	1.182806e-02	1.279621e-04	1.279621e-04
6.000000e+01	6.500000e+01	8.883330e-03	1.107345e-04	1.107345e-04
6.500000e+01	7.000000e+01	6.830436e-03	9.588422e-05	9.588422e-05
7.000000e+01	7.500000e+01	5.081805e-03	8.225346e-05	8.225346e-05
7.500000e+01	8.000000e+01	3.813369e-03	7.076177e-05	7.076177e-05
8.000000e+01	8.500000e+01	3.008017e-03	6.249176e-05	6.249176e-05
8.500000e+01	9.000000e+01	2.307418e-03	5.496086e-05	5.496086e-05
9.000000e+01	9.500000e+01	1.775456e-03	4.755251e-05	4.755251e-05
9.500000e+01	1.000000e+02	1.268520e-03	3.950809e-05	3.950809e-05
1.000000e+02	1.050000e+02	1.053001e-03	3.668127e-05	3.668127e-05
1.050000e+02	1.100000e+02	8.210190e-04	3.168796e-05	3.168796e-05
1.100000e+02	1.150000e+02	6.269802e-04	2.726144e-05	2.726144e-05
1.150000e+02	1.200000e+02	4.617898e-04	2.335902e-05	2.335902e-05
1.200000e+02	1.250000e+02	3.590249e-04	2.071036e-05	2.071036e-05
1.250000e+02	1.300000e+02	2.735921e-04	1.736058e-05	1.736058e-05
1.300000e+02	1.350000e+02	2.356995e-04	1.670496e-05	1.670496e-05
1.350000e+02	1.400000e+02	1.847331e-04	1.510024e-05	1.510024e-05
1.400000e+02	1.450000e+02	1.763280e-04	1.541330e-05	1.541330e-05
1.450000e+02	1.500000e+02	7.293654e-05	9.081668e-06	9.081668e-06
1.500000e+02	1.550000e+02	6.724378e-05	8.641670e-06	8.641670e-06
1.550000e+02	1.600000e+02	6.476355e-05	8.593570e-06	8.593570e-06
1.600000e+02	1.650000e+02	5.211228e-05	7.500892e-06	7.500892e-06
1.650000e+02	1.700000e+02	5.357619e-05	7.947945e-06	7.947945e-06
1.700000e+02	1.750000e+02	3.788758e-05	6.516750e-06	6.516750e-06
1.750000e+02	1.800000e+02	2.700480e-05	5.031437e-06	5.031437e-06
1.800000e+02	1.850000e+02	1.924464e-05	4.570862e-06	4.570862e-06
1.850000e+02	1.900000e+02	1.257906e-05	3.747440e-06	3.747440e-06
1.900000e+02	1.950000e+02	1.250700e-05	3.693248e-06	3.693248e-06
1.950000e+02	2.000000e+02	8.335417e-06	2.712868e-06	2.712868e-06
2.000000e+02	2.050000e+02	8.071674e-06	3.279092e-06	3.279092e-06
2.050000e+02	2.100000e+02	5.865241e-06	3.403561e-06	3.403561e-06
2.100000e+02	2.150000e+02	8.966352e-06	3.044972e-06	3.044972e-06
2.150000e+02	2.200000e+02	2.827644e-06	1.530246e-06	1.530246e-06
2.200000e+02	2.250000e+02	2.739565e-06	1.837949e-06	1.837949e-06
2.250000e+02	2.300000e+02	1.495241e-06	8.255428e-07	8.255428e-07
2.300000e+02	2.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+02	2.400000e+02	1.413335e-07	1.413335e-07	1.413335e-07
2.400000e+02	2.450000e+02	4.304800e-07	4.304800e-07	4.304800e-07
2.450000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM



==> figs/illustration-of-matching-merging/mepsnlo/1j_a.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n1.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n1.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n1.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=MC (hjets-l2-n1.j1)
Title=$pp\to h+0\text{j}$ excl @ NLO
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	1.053490e-01	3.939512e-04	3.939512e-04
5.000000e+00	1.000000e+01	2.399449e-01	5.940980e-04	5.940980e-04
1.000000e+01	1.500000e+01	2.516446e-01	6.090015e-04	6.090015e-04
1.500000e+01	2.000000e+01	2.001875e-01	5.428669e-04	5.428669e-04
2.000000e+01	2.500000e+01	1.377129e-01	4.497084e-04	4.497084e-04
2.500000e+01	3.000000e+01	9.083726e-02	3.643431e-04	3.643431e-04
3.000000e+01	3.500000e+01	6.012682e-02	2.959293e-04	2.959293e-04
3.500000e+01	4.000000e+01	4.104482e-02	2.432447e-04	2.432447e-04
4.000000e+01	4.500000e+01	2.936017e-02	2.050420e-04	2.050420e-04
4.500000e+01	5.000000e+01	2.157200e-02	1.742729e-04	1.742729e-04
5.000000e+01	5.500000e+01	1.585395e-02	1.487155e-04	1.487155e-04
5.500000e+01	6.000000e+01	1.182806e-02	1.279621e-04	1.279621e-04
6.000000e+01	6.500000e+01	8.883330e-03	1.107345e-04	1.107345e-04
6.500000e+01	7.000000e+01	6.830436e-03	9.588422e-05	9.588422e-05
7.000000e+01	7.500000e+01	5.081805e-03	8.225346e-05	8.225346e-05
7.500000e+01	8.000000e+01	3.813369e-03	7.076177e-05	7.076177e-05
8.000000e+01	8.500000e+01	3.008017e-03	6.249176e-05	6.249176e-05
8.500000e+01	9.000000e+01	2.307418e-03	5.496086e-05	5.496086e-05
9.000000e+01	9.500000e+01	1.775456e-03	4.755251e-05	4.755251e-05
9.500000e+01	1.000000e+02	1.268520e-03	3.950809e-05	3.950809e-05
1.000000e+02	1.050000e+02	1.053001e-03	3.668127e-05	3.668127e-05
1.050000e+02	1.100000e+02	8.210190e-04	3.168796e-05	3.168796e-05
1.100000e+02	1.150000e+02	6.269802e-04	2.726144e-05	2.726144e-05
1.150000e+02	1.200000e+02	4.617898e-04	2.335902e-05	2.335902e-05
1.200000e+02	1.250000e+02	3.590249e-04	2.071036e-05	2.071036e-05
1.250000e+02	1.300000e+02	2.735921e-04	1.736058e-05	1.736058e-05
1.300000e+02	1.350000e+02	2.356995e-04	1.670496e-05	1.670496e-05
1.350000e+02	1.400000e+02	1.847331e-04	1.510024e-05	1.510024e-05
1.400000e+02	1.450000e+02	1.763280e-04	1.541330e-05	1.541330e-05
1.450000e+02	1.500000e+02	7.293654e-05	9.081668e-06	9.081668e-06
1.500000e+02	1.550000e+02	6.724378e-05	8.641670e-06	8.641670e-06
1.550000e+02	1.600000e+02	6.476355e-05	8.593570e-06	8.593570e-06
1.600000e+02	1.650000e+02	5.211228e-05	7.500892e-06	7.500892e-06
1.650000e+02	1.700000e+02	5.357619e-05	7.947945e-06	7.947945e-06
1.700000e+02	1.750000e+02	3.788758e-05	6.516750e-06	6.516750e-06
1.750000e+02	1.800000e+02	2.700480e-05	5.031437e-06	5.031437e-06
1.800000e+02	1.850000e+02	1.924464e-05	4.570862e-06	4.570862e-06
1.850000e+02	1.900000e+02	1.257906e-05	3.747440e-06	3.747440e-06
1.900000e+02	1.950000e+02	1.250700e-05	3.693248e-06	3.693248e-06
1.950000e+02	2.000000e+02	8.335417e-06	2.712868e-06	2.712868e-06
2.000000e+02	2.050000e+02	8.071674e-06	3.279092e-06	3.279092e-06
2.050000e+02	2.100000e+02	5.865241e-06	3.403561e-06	3.403561e-06
2.100000e+02	2.150000e+02	8.966352e-06	3.044972e-06	3.044972e-06
2.150000e+02	2.200000e+02	2.827644e-06	1.530246e-06	1.530246e-06
2.200000e+02	2.250000e+02	2.739565e-06	1.837949e-06	1.837949e-06
2.250000e+02	2.300000e+02	1.495241e-06	8.255428e-07	8.255428e-07
2.300000e+02	2.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+02	2.400000e+02	1.413335e-07	1.413335e-07	1.413335e-07
2.400000e+02	2.450000e+02	4.304800e-07	4.304800e-07	4.304800e-07
2.450000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n1.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=blue
LineStyle=solid
Title=MC (hjets-l2-n1.j2)
Title=$pp\to h+1\text{j}$ @ NLO
LineColor=red
LineStyle=dashdotted
0.000000e+00	5.000000e+00	5.220958e-03	4.118113e-04	4.118113e-04
5.000000e+00	1.000000e+01	1.722258e-02	4.865457e-04	4.865457e-04
1.000000e+01	1.500000e+01	4.201001e-02	7.810870e-04	7.810870e-04
1.500000e+01	2.000000e+01	8.250979e-02	1.027992e-03	1.027992e-03
2.000000e+01	2.500000e+01	1.144634e-01	1.197109e-03	1.197109e-03
2.500000e+01	3.000000e+01	1.236490e-01	1.204362e-03	1.204362e-03
3.000000e+01	3.500000e+01	1.181204e-01	1.152071e-03	1.152071e-03
3.500000e+01	4.000000e+01	1.081460e-01	1.180240e-03	1.180240e-03
4.000000e+01	4.500000e+01	9.793009e-02	9.757967e-04	9.757967e-04
4.500000e+01	5.000000e+01	8.582018e-02	8.794113e-04	8.794113e-04
5.000000e+01	5.500000e+01	7.613946e-02	8.050573e-04	8.050573e-04
5.500000e+01	6.000000e+01	6.725888e-02	7.885826e-04	7.885826e-04
6.000000e+01	6.500000e+01	5.992184e-02	7.329850e-04	7.329850e-04
6.500000e+01	7.000000e+01	5.211885e-02	6.832430e-04	6.832430e-04
7.000000e+01	7.500000e+01	4.503097e-02	6.032605e-04	6.032605e-04
7.500000e+01	8.000000e+01	3.968492e-02	5.868585e-04	5.868585e-04
8.000000e+01	8.500000e+01	3.676170e-02	6.552665e-04	6.552665e-04
8.500000e+01	9.000000e+01	3.121071e-02	4.977038e-04	4.977038e-04
9.000000e+01	9.500000e+01	2.804991e-02	4.969611e-04	4.969611e-04
9.500000e+01	1.000000e+02	2.466419e-02	4.652363e-04	4.652363e-04
1.000000e+02	1.050000e+02	2.174667e-02	4.172700e-04	4.172700e-04
1.050000e+02	1.100000e+02	1.950628e-02	3.760469e-04	3.760469e-04
1.100000e+02	1.150000e+02	1.747480e-02	3.599411e-04	3.599411e-04
1.150000e+02	1.200000e+02	1.587907e-02	5.037500e-04	5.037500e-04
1.200000e+02	1.250000e+02	1.375200e-02	3.046567e-04	3.046567e-04
1.250000e+02	1.300000e+02	1.265111e-02	2.924716e-04	2.924716e-04
1.300000e+02	1.350000e+02	1.138812e-02	2.643550e-04	2.643550e-04
1.350000e+02	1.400000e+02	1.004824e-02	2.554526e-04	2.554526e-04
1.400000e+02	1.450000e+02	8.919294e-03	2.495308e-04	2.495308e-04
1.450000e+02	1.500000e+02	8.364940e-03	2.195503e-04	2.195503e-04
1.500000e+02	1.550000e+02	7.187031e-03	2.071472e-04	2.071472e-04
1.550000e+02	1.600000e+02	6.407538e-03	2.415988e-04	2.415988e-04
1.600000e+02	1.650000e+02	6.111074e-03	1.821191e-04	1.821191e-04
1.650000e+02	1.700000e+02	5.741487e-03	1.853596e-04	1.853596e-04
1.700000e+02	1.750000e+02	5.093298e-03	1.760328e-04	1.760328e-04
1.750000e+02	1.800000e+02	4.506810e-03	1.597387e-04	1.597387e-04
1.800000e+02	1.850000e+02	4.230292e-03	1.519378e-04	1.519378e-04
1.850000e+02	1.900000e+02	3.611505e-03	1.413274e-04	1.413274e-04
1.900000e+02	1.950000e+02	3.520809e-03	1.390194e-04	1.390194e-04
1.950000e+02	2.000000e+02	3.042777e-03	1.166858e-04	1.166858e-04
2.000000e+02	2.050000e+02	3.138411e-03	1.329146e-04	1.329146e-04
2.050000e+02	2.100000e+02	2.651800e-03	1.169454e-04	1.169454e-04
2.100000e+02	2.150000e+02	2.463491e-03	1.177588e-04	1.177588e-04
2.150000e+02	2.200000e+02	2.437879e-03	1.176139e-04	1.176139e-04
2.200000e+02	2.250000e+02	2.140498e-03	1.066303e-04	1.066303e-04
2.250000e+02	2.300000e+02	2.129552e-03	1.062540e-04	1.062540e-04
2.300000e+02	2.350000e+02	1.895662e-03	9.638103e-05	9.638103e-05
2.350000e+02	2.400000e+02	1.590330e-03	9.175010e-05	9.175010e-05
2.400000e+02	2.450000e+02	1.648616e-03	8.986320e-05	8.986320e-05
2.450000e+02	2.500000e+02	1.500077e-03	8.812549e-05	8.812549e-05
2.500000e+02	2.550000e+02	1.301713e-03	7.813484e-05	7.813484e-05
2.550000e+02	2.600000e+02	1.274395e-03	7.159383e-05	7.159383e-05
2.600000e+02	2.650000e+02	1.056550e-03	6.694457e-05	6.694457e-05
2.650000e+02	2.700000e+02	1.057230e-03	6.396991e-05	6.396991e-05
2.700000e+02	2.750000e+02	9.150060e-04	5.667696e-05	5.667696e-05
2.750000e+02	2.800000e+02	9.588630e-04	6.324763e-05	6.324763e-05
2.800000e+02	2.850000e+02	9.262577e-04	6.053575e-05	6.053575e-05
2.850000e+02	2.900000e+02	7.989253e-04	5.329607e-05	5.329607e-05
2.900000e+02	2.950000e+02	8.667961e-04	7.305312e-05	7.305312e-05
2.950000e+02	3.000000e+02	6.767859e-04	5.781476e-05	5.781476e-05
# END HISTOGRAM


==> figs/illustration-of-matching-merging/mepsnlo/1j_b.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=MC (hjets-l2-n2.j1)
Title=$pp\to h+0\text{j}$ excl @ NLO
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	1.059483e-01	6.701822e-04	6.701822e-04
5.000000e+00	1.000000e+01	2.407742e-01	1.011060e-03	1.011060e-03
1.000000e+01	1.500000e+01	2.513295e-01	1.032937e-03	1.032937e-03
1.500000e+01	2.000000e+01	2.005262e-01	9.229577e-04	9.229577e-04
2.000000e+01	2.500000e+01	1.372879e-01	7.610882e-04	7.610882e-04
2.500000e+01	3.000000e+01	9.199087e-02	6.235879e-04	6.235879e-04
3.000000e+01	3.500000e+01	5.950584e-02	4.994624e-04	4.994624e-04
3.500000e+01	4.000000e+01	4.052811e-02	4.090673e-04	4.090673e-04
4.000000e+01	4.500000e+01	2.953022e-02	3.495905e-04	3.495905e-04
4.500000e+01	5.000000e+01	2.193975e-02	3.005812e-04	3.005812e-04
5.000000e+01	5.500000e+01	1.546275e-02	2.504057e-04	2.504057e-04
5.500000e+01	6.000000e+01	1.199538e-02	2.184554e-04	2.184554e-04
6.000000e+01	6.500000e+01	8.859689e-03	1.871749e-04	1.871749e-04
6.500000e+01	7.000000e+01	6.857864e-03	1.629903e-04	1.629903e-04
7.000000e+01	7.500000e+01	5.023356e-03	1.389659e-04	1.389659e-04
7.500000e+01	8.000000e+01	3.943750e-03	1.219791e-04	1.219791e-04
8.000000e+01	8.500000e+01	3.134183e-03	1.081809e-04	1.081809e-04
8.500000e+01	9.000000e+01	2.285610e-03	9.285076e-05	9.285076e-05
9.000000e+01	9.500000e+01	1.716556e-03	7.899219e-05	7.899219e-05
9.500000e+01	1.000000e+02	1.270775e-03	6.826145e-05	6.826145e-05
1.000000e+02	1.050000e+02	1.042639e-03	6.387115e-05	6.387115e-05
1.050000e+02	1.100000e+02	8.230905e-04	5.345689e-05	5.345689e-05
1.100000e+02	1.150000e+02	6.444028e-04	4.633889e-05	4.633889e-05
1.150000e+02	1.200000e+02	4.509294e-04	3.868621e-05	3.868621e-05
1.200000e+02	1.250000e+02	3.259113e-04	3.324945e-05	3.324945e-05
1.250000e+02	1.300000e+02	2.712564e-04	2.961392e-05	2.961392e-05
1.300000e+02	1.350000e+02	2.186617e-04	2.769035e-05	2.769035e-05
1.350000e+02	1.400000e+02	1.936525e-04	2.685529e-05	2.685529e-05
1.400000e+02	1.450000e+02	1.845332e-04	2.741306e-05	2.741306e-05
1.450000e+02	1.500000e+02	6.271950e-05	1.452559e-05	1.452559e-05
1.500000e+02	1.550000e+02	7.374551e-05	1.614252e-05	1.614252e-05
1.550000e+02	1.600000e+02	5.351349e-05	1.339854e-05	1.339854e-05
1.600000e+02	1.650000e+02	4.096658e-05	1.050437e-05	1.050437e-05
1.650000e+02	1.700000e+02	4.555729e-05	1.166913e-05	1.166913e-05
1.700000e+02	1.750000e+02	3.571068e-05	1.157235e-05	1.157235e-05
1.750000e+02	1.800000e+02	1.932896e-05	6.288941e-06	6.288941e-06
1.800000e+02	1.850000e+02	2.415141e-05	7.875504e-06	7.875504e-06
1.850000e+02	1.900000e+02	2.378702e-05	9.270190e-06	9.270190e-06
1.900000e+02	1.950000e+02	1.228341e-05	7.170653e-06	7.170653e-06
1.950000e+02	2.000000e+02	9.165305e-06	4.436577e-06	4.436577e-06
2.000000e+02	2.050000e+02	7.772887e-06	5.583413e-06	5.583413e-06
2.050000e+02	2.100000e+02	1.828943e-07	1.828943e-07	1.828943e-07
2.100000e+02	2.150000e+02	9.752401e-06	5.229266e-06	5.229266e-06
2.150000e+02	2.200000e+02	4.217626e-06	3.071866e-06	3.071866e-06
2.200000e+02	2.250000e+02	4.733993e-06	4.733993e-06	4.733993e-06
2.250000e+02	2.300000e+02	2.870823e-06	1.894612e-06	1.894612e-06
2.300000e+02	2.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=blue
LineStyle=solid
Title=MC (hjets-l2-n2.j2)
Title=$pp\to h+1\text{j}$ excl @ NLO
LineColor=red
LineStyle=dashdotted
0.000000e+00	5.000000e+00	4.412753e-03	1.107038e-03	1.107038e-03
5.000000e+00	1.000000e+01	1.273055e-02	4.062825e-04	4.062825e-04
1.000000e+01	1.500000e+01	3.483620e-02	7.089718e-04	7.089718e-04
1.500000e+01	2.000000e+01	7.042830e-02	9.507942e-04	9.507942e-04
2.000000e+01	2.500000e+01	9.677558e-02	7.412422e-04	7.412422e-04
2.500000e+01	3.000000e+01	1.002014e-01	8.332781e-04	8.332781e-04
3.000000e+01	3.500000e+01	9.332163e-02	6.989888e-04	6.989888e-04
3.500000e+01	4.000000e+01	8.106114e-02	6.065419e-04	6.065419e-04
4.000000e+01	4.500000e+01	6.784707e-02	5.537048e-04	5.537048e-04
4.500000e+01	5.000000e+01	5.600081e-02	4.990625e-04	4.990625e-04
5.000000e+01	5.500000e+01	4.650672e-02	4.338867e-04	4.338867e-04
5.500000e+01	6.000000e+01	3.891476e-02	4.044443e-04	4.044443e-04
6.000000e+01	6.500000e+01	3.182988e-02	3.715275e-04	3.715275e-04
6.500000e+01	7.000000e+01	2.667609e-02	3.232176e-04	3.232176e-04
7.000000e+01	7.500000e+01	2.221147e-02	4.742004e-04	4.742004e-04
7.500000e+01	8.000000e+01	1.799343e-02	2.614183e-04	2.614183e-04
8.000000e+01	8.500000e+01	1.549945e-02	2.443447e-04	2.443447e-04
8.500000e+01	9.000000e+01	1.315650e-02	2.373722e-04	2.373722e-04
9.000000e+01	9.500000e+01	1.074964e-02	2.062965e-04	2.062965e-04
9.500000e+01	1.000000e+02	9.268926e-03	1.882222e-04	1.882222e-04
1.000000e+02	1.050000e+02	7.823094e-03	1.765806e-04	1.765806e-04
1.050000e+02	1.100000e+02	6.640319e-03	1.551877e-04	1.551877e-04
1.100000e+02	1.150000e+02	5.631339e-03	1.456903e-04	1.456903e-04
1.150000e+02	1.200000e+02	5.104537e-03	2.136018e-04	2.136018e-04
1.200000e+02	1.250000e+02	4.053821e-03	1.177292e-04	1.177292e-04
1.250000e+02	1.300000e+02	3.612571e-03	1.304853e-04	1.304853e-04
1.300000e+02	1.350000e+02	3.108426e-03	1.018616e-04	1.018616e-04
1.350000e+02	1.400000e+02	2.850646e-03	1.100271e-04	1.100271e-04
1.400000e+02	1.450000e+02	2.326816e-03	9.063590e-05	9.063590e-05
1.450000e+02	1.500000e+02	2.076793e-03	8.090864e-05	8.090864e-05
1.500000e+02	1.550000e+02	1.773712e-03	7.415323e-05	7.415323e-05
1.550000e+02	1.600000e+02	1.602881e-03	7.192366e-05	7.192366e-05
1.600000e+02	1.650000e+02	1.415979e-03	6.831178e-05	6.831178e-05
1.650000e+02	1.700000e+02	1.269424e-03	1.184811e-04	1.184811e-04
1.700000e+02	1.750000e+02	1.197919e-03	6.113764e-05	6.113764e-05
1.750000e+02	1.800000e+02	1.034556e-03	5.477121e-05	5.477121e-05
1.800000e+02	1.850000e+02	9.707776e-04	5.405790e-05	5.405790e-05
1.850000e+02	1.900000e+02	8.342587e-04	4.798525e-05	4.798525e-05
1.900000e+02	1.950000e+02	6.995388e-04	4.542629e-05	4.542629e-05
1.950000e+02	2.000000e+02	6.734785e-04	4.660000e-05	4.660000e-05
2.000000e+02	2.050000e+02	5.524931e-04	4.168499e-05	4.168499e-05
2.050000e+02	2.100000e+02	4.877089e-04	4.609142e-05	4.609142e-05
2.100000e+02	2.150000e+02	4.269328e-04	3.049014e-05	3.049014e-05
2.150000e+02	2.200000e+02	3.724180e-04	3.418504e-05	3.418504e-05
2.200000e+02	2.250000e+02	3.497245e-04	3.100617e-05	3.100617e-05
2.250000e+02	2.300000e+02	3.550073e-04	3.059068e-05	3.059068e-05
2.300000e+02	2.350000e+02	3.188651e-04	2.581479e-05	2.581479e-05
2.350000e+02	2.400000e+02	2.502650e-04	2.588292e-05	2.588292e-05
2.400000e+02	2.450000e+02	2.695999e-04	3.219360e-05	3.219360e-05
2.450000e+02	2.500000e+02	3.042454e-04	2.628949e-05	2.628949e-05
2.500000e+02	2.550000e+02	2.623274e-04	2.832066e-05	2.832066e-05
2.550000e+02	2.600000e+02	1.904817e-04	2.002020e-05	2.002020e-05
2.600000e+02	2.650000e+02	2.491729e-04	3.048803e-05	3.048803e-05
2.650000e+02	2.700000e+02	2.030665e-04	2.705249e-05	2.705249e-05
2.700000e+02	2.750000e+02	1.275718e-04	1.669817e-05	1.669817e-05
2.750000e+02	2.800000e+02	1.365348e-04	1.607876e-05	1.607876e-05
2.800000e+02	2.850000e+02	1.613607e-04	2.354063e-05	2.354063e-05
2.850000e+02	2.900000e+02	1.331347e-04	1.551777e-05	1.551777e-05
2.900000e+02	2.950000e+02	1.169410e-04	1.640353e-05	1.640353e-05
2.950000e+02	3.000000e+02	8.278903e-05	1.221758e-05	1.221758e-05
# END HISTOGRAM



==> figs/illustration-of-matching-merging/mepsnlo/2j_a.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=blue
LineStyle=solid
Title=MC (hjets-l2-n2.j1)
Title=$pp\to h+0\text{j}$ excl @ NLO
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	1.062989e-01	3.312267e-04	3.312267e-04
5.000000e+00	1.000000e+01	2.405343e-01	4.977040e-04	4.977040e-04
1.000000e+01	1.500000e+01	2.513785e-01	5.086715e-04	5.086715e-04
1.500000e+01	2.000000e+01	1.996725e-01	4.533966e-04	4.533966e-04
2.000000e+01	2.500000e+01	1.371977e-01	3.752690e-04	3.752690e-04
2.500000e+01	3.000000e+01	9.062807e-02	3.042395e-04	3.042395e-04
3.000000e+01	3.500000e+01	5.962618e-02	2.461675e-04	2.461675e-04
3.500000e+01	4.000000e+01	4.083905e-02	2.026581e-04	2.026581e-04
4.000000e+01	4.500000e+01	2.917465e-02	1.706827e-04	1.706827e-04
4.500000e+01	5.000000e+01	2.154187e-02	1.460981e-04	1.460981e-04
5.000000e+01	5.500000e+01	1.584313e-02	1.245801e-04	1.245801e-04
5.500000e+01	6.000000e+01	1.177516e-02	1.065805e-04	1.065805e-04
6.000000e+01	6.500000e+01	8.933726e-03	9.264729e-05	9.264729e-05
6.500000e+01	7.000000e+01	6.726837e-03	7.961367e-05	7.961367e-05
7.000000e+01	7.500000e+01	4.990074e-03	6.812540e-05	6.812540e-05
7.500000e+01	8.000000e+01	3.916888e-03	6.007943e-05	6.007943e-05
8.000000e+01	8.500000e+01	3.046204e-03	5.242888e-05	5.242888e-05
8.500000e+01	9.000000e+01	2.308054e-03	4.594866e-05	4.594866e-05
9.000000e+01	9.500000e+01	1.685946e-03	3.859891e-05	3.859891e-05
9.500000e+01	1.000000e+02	1.318822e-03	3.407616e-05	3.407616e-05
1.000000e+02	1.050000e+02	1.046657e-03	3.129075e-05	3.129075e-05
1.050000e+02	1.100000e+02	8.303034e-04	2.684486e-05	2.684486e-05
1.100000e+02	1.150000e+02	6.205150e-04	2.280359e-05	2.280359e-05
1.150000e+02	1.200000e+02	4.623858e-04	1.948935e-05	1.948935e-05
1.200000e+02	1.250000e+02	3.602805e-04	1.726911e-05	1.726911e-05
1.250000e+02	1.300000e+02	2.735716e-04	1.488786e-05	1.488786e-05
1.300000e+02	1.350000e+02	2.093092e-04	1.481659e-05	1.481659e-05
1.350000e+02	1.400000e+02	1.853820e-04	1.441650e-05	1.441650e-05
1.400000e+02	1.450000e+02	1.313398e-04	1.040676e-05	1.040676e-05
1.450000e+02	1.500000e+02	8.170140e-05	7.845317e-06	7.845317e-06
1.500000e+02	1.550000e+02	7.719883e-05	8.284334e-06	8.284334e-06
1.550000e+02	1.600000e+02	5.414257e-05	6.477949e-06	6.477949e-06
1.600000e+02	1.650000e+02	4.539096e-05	6.062449e-06	6.062449e-06
1.650000e+02	1.700000e+02	3.739074e-05	5.318273e-06	5.318273e-06
1.700000e+02	1.750000e+02	3.309490e-05	6.670281e-06	6.670281e-06
1.750000e+02	1.800000e+02	1.843914e-05	3.466508e-06	3.466508e-06
1.800000e+02	1.850000e+02	1.484467e-05	3.121996e-06	3.121996e-06
1.850000e+02	1.900000e+02	1.665147e-05	3.768055e-06	3.768055e-06
1.900000e+02	1.950000e+02	1.091559e-05	3.007452e-06	3.007452e-06
1.950000e+02	2.000000e+02	9.042558e-06	2.458032e-06	2.458032e-06
2.000000e+02	2.050000e+02	4.152812e-06	1.800582e-06	1.800582e-06
2.050000e+02	2.100000e+02	3.251275e-06	1.485397e-06	1.485397e-06
2.100000e+02	2.150000e+02	3.402741e-06	1.506591e-06	1.506591e-06
2.150000e+02	2.200000e+02	1.025156e-06	7.466621e-07	7.466621e-07
2.200000e+02	2.250000e+02	1.286872e-06	1.155062e-06	1.155062e-06
2.250000e+02	2.300000e+02	6.977957e-07	4.605133e-07	4.605133e-07
2.300000e+02	2.350000e+02	1.210712e-09	1.200195e-09	1.200195e-09
2.350000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.450000e+02	3.060826e-07	3.060826e-07	3.060826e-07
2.450000e+02	2.500000e+02	3.186626e-07	3.186626e-07	3.186626e-07
2.500000e+02	2.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+02	2.600000e+02	1.032823e-06	7.329042e-07	7.329042e-07
2.600000e+02	2.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.900000e+02	1.260315e-14	1.260315e-14	1.260315e-14
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor={[rgb]{0.12,0.57,0.14}}
LineStyle=solid
Title=MC (hjets-l2-n3.j2)
Title=$pp\to h+1\text{j}$ excl @ NLO
LineColor=red
LineStyle=dashdotted
0.000000e+00	5.000000e+00	4.412753e-03	1.107038e-03	1.107038e-03
5.000000e+00	1.000000e+01	1.273055e-02	4.062825e-04	4.062825e-04
1.000000e+01	1.500000e+01	3.483620e-02	7.089718e-04	7.089718e-04
1.500000e+01	2.000000e+01	7.042830e-02	9.507942e-04	9.507942e-04
2.000000e+01	2.500000e+01	9.677558e-02	7.412422e-04	7.412422e-04
2.500000e+01	3.000000e+01	1.002014e-01	8.332781e-04	8.332781e-04
3.000000e+01	3.500000e+01	9.332163e-02	6.989888e-04	6.989888e-04
3.500000e+01	4.000000e+01	8.106114e-02	6.065419e-04	6.065419e-04
4.000000e+01	4.500000e+01	6.784707e-02	5.537048e-04	5.537048e-04
4.500000e+01	5.000000e+01	5.600081e-02	4.990625e-04	4.990625e-04
5.000000e+01	5.500000e+01	4.650672e-02	4.338867e-04	4.338867e-04
5.500000e+01	6.000000e+01	3.891476e-02	4.044443e-04	4.044443e-04
6.000000e+01	6.500000e+01	3.182988e-02	3.715275e-04	3.715275e-04
6.500000e+01	7.000000e+01	2.667609e-02	3.232176e-04	3.232176e-04
7.000000e+01	7.500000e+01	2.221147e-02	4.742004e-04	4.742004e-04
7.500000e+01	8.000000e+01	1.799343e-02	2.614183e-04	2.614183e-04
8.000000e+01	8.500000e+01	1.549945e-02	2.443447e-04	2.443447e-04
8.500000e+01	9.000000e+01	1.315650e-02	2.373722e-04	2.373722e-04
9.000000e+01	9.500000e+01	1.074964e-02	2.062965e-04	2.062965e-04
9.500000e+01	1.000000e+02	9.268926e-03	1.882222e-04	1.882222e-04
1.000000e+02	1.050000e+02	7.823094e-03	1.765806e-04	1.765806e-04
1.050000e+02	1.100000e+02	6.640319e-03	1.551877e-04	1.551877e-04
1.100000e+02	1.150000e+02	5.631339e-03	1.456903e-04	1.456903e-04
1.150000e+02	1.200000e+02	5.104537e-03	2.136018e-04	2.136018e-04
1.200000e+02	1.250000e+02	4.053821e-03	1.177292e-04	1.177292e-04
1.250000e+02	1.300000e+02	3.612571e-03	1.304853e-04	1.304853e-04
1.300000e+02	1.350000e+02	3.108426e-03	1.018616e-04	1.018616e-04
1.350000e+02	1.400000e+02	2.850646e-03	1.100271e-04	1.100271e-04
1.400000e+02	1.450000e+02	2.326816e-03	9.063590e-05	9.063590e-05
1.450000e+02	1.500000e+02	2.076793e-03	8.090864e-05	8.090864e-05
1.500000e+02	1.550000e+02	1.773712e-03	7.415323e-05	7.415323e-05
1.550000e+02	1.600000e+02	1.602881e-03	7.192366e-05	7.192366e-05
1.600000e+02	1.650000e+02	1.415979e-03	6.831178e-05	6.831178e-05
1.650000e+02	1.700000e+02	1.269424e-03	1.184811e-04	1.184811e-04
1.700000e+02	1.750000e+02	1.197919e-03	6.113764e-05	6.113764e-05
1.750000e+02	1.800000e+02	1.034556e-03	5.477121e-05	5.477121e-05
1.800000e+02	1.850000e+02	9.707776e-04	5.405790e-05	5.405790e-05
1.850000e+02	1.900000e+02	8.342587e-04	4.798525e-05	4.798525e-05
1.900000e+02	1.950000e+02	6.995388e-04	4.542629e-05	4.542629e-05
1.950000e+02	2.000000e+02	6.734785e-04	4.660000e-05	4.660000e-05
2.000000e+02	2.050000e+02	5.524931e-04	4.168499e-05	4.168499e-05
2.050000e+02	2.100000e+02	4.877089e-04	4.609142e-05	4.609142e-05
2.100000e+02	2.150000e+02	4.269328e-04	3.049014e-05	3.049014e-05
2.150000e+02	2.200000e+02	3.724180e-04	3.418504e-05	3.418504e-05
2.200000e+02	2.250000e+02	3.497245e-04	3.100617e-05	3.100617e-05
2.250000e+02	2.300000e+02	3.550073e-04	3.059068e-05	3.059068e-05
2.300000e+02	2.350000e+02	3.188651e-04	2.581479e-05	2.581479e-05
2.350000e+02	2.400000e+02	2.502650e-04	2.588292e-05	2.588292e-05
2.400000e+02	2.450000e+02	2.695999e-04	3.219360e-05	3.219360e-05
2.450000e+02	2.500000e+02	3.042454e-04	2.628949e-05	2.628949e-05
2.500000e+02	2.550000e+02	2.623274e-04	2.832066e-05	2.832066e-05
2.550000e+02	2.600000e+02	1.904817e-04	2.002020e-05	2.002020e-05
2.600000e+02	2.650000e+02	2.491729e-04	3.048803e-05	3.048803e-05
2.650000e+02	2.700000e+02	2.030665e-04	2.705249e-05	2.705249e-05
2.700000e+02	2.750000e+02	1.275718e-04	1.669817e-05	1.669817e-05
2.750000e+02	2.800000e+02	1.365348e-04	1.607876e-05	1.607876e-05
2.800000e+02	2.850000e+02	1.613607e-04	2.354063e-05	2.354063e-05
2.850000e+02	2.900000e+02	1.331347e-04	1.551777e-05	1.551777e-05
2.900000e+02	2.950000e+02	1.169410e-04	1.640353e-05	1.640353e-05
2.950000e+02	3.000000e+02	8.278903e-05	1.221758e-05	1.221758e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n2.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=magenta
LineStyle=solid
Title=MC (hjets-l2-n2.j3)
Title=$pp\to h+2\text{j}$ @ NLO
LineColor=blue
LineStyle=dashed
LineDash=3pt 3pt 1pt 2pt 1pt 2pt 1pt 3pt
0.000000e+00	5.000000e+00	1.806983e-03	2.309032e-04	2.309032e-04
5.000000e+00	1.000000e+01	5.707806e-03	3.949886e-04	3.949886e-04
1.000000e+01	1.500000e+01	7.833810e-03	7.863699e-04	7.863699e-04
1.500000e+01	2.000000e+01	1.205448e-02	5.779235e-04	5.779235e-04
2.000000e+01	2.500000e+01	1.262336e-02	5.445388e-04	5.445388e-04
2.500000e+01	3.000000e+01	1.433758e-02	6.846205e-04	6.846205e-04
3.000000e+01	3.500000e+01	1.423587e-02	8.021495e-04	8.021495e-04
3.500000e+01	4.000000e+01	1.513574e-02	2.180703e-03	2.180703e-03
4.000000e+01	4.500000e+01	1.790655e-02	1.031730e-03	1.031730e-03
4.500000e+01	5.000000e+01	1.534595e-02	8.651716e-04	8.651716e-04
5.000000e+01	5.500000e+01	1.767837e-02	7.622493e-04	7.622493e-04
5.500000e+01	6.000000e+01	1.571822e-02	7.353360e-04	7.353360e-04
6.000000e+01	6.500000e+01	1.452086e-02	7.468128e-04	7.468128e-04
6.500000e+01	7.000000e+01	1.398382e-02	8.356210e-04	8.356210e-04
7.000000e+01	7.500000e+01	1.235801e-02	1.952434e-03	1.952434e-03
7.500000e+01	8.000000e+01	1.148542e-02	1.504531e-03	1.504531e-03
8.000000e+01	8.500000e+01	1.102732e-02	7.005994e-04	7.005994e-04
8.500000e+01	9.000000e+01	1.167543e-02	5.408007e-04	5.408007e-04
9.000000e+01	9.500000e+01	1.046763e-02	6.120484e-04	6.120484e-04
9.500000e+01	1.000000e+02	9.304618e-03	4.350948e-04	4.350948e-04
1.000000e+02	1.050000e+02	8.333562e-03	4.926449e-04	4.926449e-04
1.050000e+02	1.100000e+02	7.622062e-03	3.848321e-04	3.848321e-04
1.100000e+02	1.150000e+02	6.676508e-03	3.628318e-04	3.628318e-04
1.150000e+02	1.200000e+02	6.754026e-03	5.155238e-04	5.155238e-04
1.200000e+02	1.250000e+02	5.791770e-03	4.080889e-04	4.080889e-04
1.250000e+02	1.300000e+02	5.933910e-03	2.785525e-04	2.785525e-04
1.300000e+02	1.350000e+02	4.773060e-03	4.161844e-04	4.161844e-04
1.350000e+02	1.400000e+02	4.726779e-03	5.481027e-04	5.481027e-04
1.400000e+02	1.450000e+02	4.627490e-03	2.736062e-04	2.736062e-04
1.450000e+02	1.500000e+02	4.653080e-03	3.516347e-04	3.516347e-04
1.500000e+02	1.550000e+02	3.984708e-03	2.660771e-04	2.660771e-04
1.550000e+02	1.600000e+02	3.813931e-03	2.046137e-04	2.046137e-04
1.600000e+02	1.650000e+02	3.190820e-03	4.244864e-04	4.244864e-04
1.650000e+02	1.700000e+02	2.995296e-03	2.657696e-04	2.657696e-04
1.700000e+02	1.750000e+02	2.953843e-03	2.674492e-04	2.674492e-04
1.750000e+02	1.800000e+02	2.596553e-03	2.268225e-04	2.268225e-04
1.800000e+02	1.850000e+02	2.649160e-03	2.292839e-04	2.292839e-04
1.850000e+02	1.900000e+02	2.058373e-03	1.542481e-04	1.542481e-04
1.900000e+02	1.950000e+02	2.138781e-03	1.417802e-04	1.417802e-04
1.950000e+02	2.000000e+02	1.927769e-03	1.642400e-04	1.642400e-04
2.000000e+02	2.050000e+02	1.969947e-03	1.345945e-04	1.345945e-04
2.050000e+02	2.100000e+02	1.389977e-03	3.235905e-04	3.235905e-04
2.100000e+02	2.150000e+02	1.720143e-03	1.173694e-04	1.173694e-04
2.150000e+02	2.200000e+02	1.431155e-03	1.309223e-04	1.309223e-04
2.200000e+02	2.250000e+02	1.232921e-03	2.266368e-04	2.266368e-04
2.250000e+02	2.300000e+02	8.669460e-04	5.349759e-04	5.349759e-04
2.300000e+02	2.350000e+02	1.008380e-03	2.658056e-04	2.658056e-04
2.350000e+02	2.400000e+02	8.599143e-04	2.873675e-04	2.873675e-04
2.400000e+02	2.450000e+02	1.162959e-03	1.248305e-04	1.248305e-04
2.450000e+02	2.500000e+02	9.714299e-04	1.158789e-04	1.158789e-04
2.500000e+02	2.550000e+02	9.420603e-04	7.541166e-05	7.541166e-05
2.550000e+02	2.600000e+02	9.486073e-04	7.240392e-05	7.240392e-05
2.600000e+02	2.650000e+02	8.119506e-04	1.029015e-04	1.029015e-04
2.650000e+02	2.700000e+02	7.266305e-04	8.254826e-05	8.254826e-05
2.700000e+02	2.750000e+02	7.379984e-04	8.608588e-05	8.608588e-05
2.750000e+02	2.800000e+02	7.315132e-04	6.655328e-05	6.655328e-05
2.800000e+02	2.850000e+02	7.688766e-04	8.464248e-05	8.464248e-05
2.850000e+02	2.900000e+02	5.940001e-04	5.450355e-05	5.450355e-05
2.900000e+02	2.950000e+02	1.596217e-04	4.402176e-04	4.402176e-04
2.950000e+02	3.000000e+02	3.597391e-04	1.631530e-04	1.631530e-04
# END HISTOGRAM


==> figs/illustration-of-matching-merging/mepsnlo/2j_b.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=blue
LineStyle=solid
Title=MC (hjets-l2-n3.j1)
Title=$pp\to h+0\text{j}$ excl @ NLO
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	1.064413e-01	2.636848e-04	2.636848e-04
5.000000e+00	1.000000e+01	2.409637e-01	3.960343e-04	3.960343e-04
1.000000e+01	1.500000e+01	2.516303e-01	4.047478e-04	4.047478e-04
1.500000e+01	2.000000e+01	1.995643e-01	3.602676e-04	3.602676e-04
2.000000e+01	2.500000e+01	1.372176e-01	2.984859e-04	2.984859e-04
2.500000e+01	3.000000e+01	9.031665e-02	2.415274e-04	2.415274e-04
3.000000e+01	3.500000e+01	5.949172e-02	1.954672e-04	1.954672e-04
3.500000e+01	4.000000e+01	4.093383e-02	1.612704e-04	1.612704e-04
4.000000e+01	4.500000e+01	2.909176e-02	1.354949e-04	1.354949e-04
4.500000e+01	5.000000e+01	2.149077e-02	1.160429e-04	1.160429e-04
5.000000e+01	5.500000e+01	1.575986e-02	9.885165e-05	9.885165e-05
5.500000e+01	6.000000e+01	1.169126e-02	8.443664e-05	8.443664e-05
6.000000e+01	6.500000e+01	8.890727e-03	7.339773e-05	7.339773e-05
6.500000e+01	7.000000e+01	6.742458e-03	6.346168e-05	6.346168e-05
7.000000e+01	7.500000e+01	4.980353e-03	5.417991e-05	5.417991e-05
7.500000e+01	8.000000e+01	3.947523e-03	4.803824e-05	4.803824e-05
8.000000e+01	8.500000e+01	2.970420e-03	4.120908e-05	4.120908e-05
8.500000e+01	9.000000e+01	2.272250e-03	3.610976e-05	3.610976e-05
9.000000e+01	9.500000e+01	1.719035e-03	3.145804e-05	3.145804e-05
9.500000e+01	1.000000e+02	1.365161e-03	2.768433e-05	2.768433e-05
1.000000e+02	1.050000e+02	1.024302e-03	2.433708e-05	2.433708e-05
1.050000e+02	1.100000e+02	8.062495e-04	2.109460e-05	2.109460e-05
1.100000e+02	1.150000e+02	6.119574e-04	1.795622e-05	1.795622e-05
1.150000e+02	1.200000e+02	4.748621e-04	1.587775e-05	1.587775e-05
1.200000e+02	1.250000e+02	3.645711e-04	1.389234e-05	1.389234e-05
1.250000e+02	1.300000e+02	2.732817e-04	1.181564e-05	1.181564e-05
1.300000e+02	1.350000e+02	1.994866e-04	1.104745e-05	1.104745e-05
1.350000e+02	1.400000e+02	1.760163e-04	1.060706e-05	1.060706e-05
1.400000e+02	1.450000e+02	1.357176e-04	8.706167e-06	8.706167e-06
1.450000e+02	1.500000e+02	8.787801e-05	6.496722e-06	6.496722e-06
1.500000e+02	1.550000e+02	7.033901e-05	6.169156e-06	6.169156e-06
1.550000e+02	1.600000e+02	5.923483e-05	5.559109e-06	5.559109e-06
1.600000e+02	1.650000e+02	3.814073e-05	4.215967e-06	4.215967e-06
1.650000e+02	1.700000e+02	3.742943e-05	4.300665e-06	4.300665e-06
1.700000e+02	1.750000e+02	3.312369e-05	4.962412e-06	4.962412e-06
1.750000e+02	1.800000e+02	1.656944e-05	2.672660e-06	2.672660e-06
1.800000e+02	1.850000e+02	1.441805e-05	2.483926e-06	2.483926e-06
1.850000e+02	1.900000e+02	1.503808e-05	2.758831e-06	2.758831e-06
1.900000e+02	1.950000e+02	1.263845e-05	2.706450e-06	2.706450e-06
1.950000e+02	2.000000e+02	7.809405e-06	1.796384e-06	1.796384e-06
2.000000e+02	2.050000e+02	5.222318e-06	1.563424e-06	1.563424e-06
2.050000e+02	2.100000e+02	4.292002e-06	1.408922e-06	1.408922e-06
2.100000e+02	2.150000e+02	2.756721e-06	1.035619e-06	1.035619e-06
2.150000e+02	2.200000e+02	1.141239e-06	6.294430e-07	6.294430e-07
2.200000e+02	2.250000e+02	1.081008e-06	7.510414e-07	7.510414e-07
2.250000e+02	2.300000e+02	4.398919e-07	2.908836e-07	2.908836e-07
2.300000e+02	2.350000e+02	7.617584e-10	7.551549e-10	7.551549e-10
2.350000e+02	2.400000e+02	5.960620e-07	5.960620e-07	5.960620e-07
2.400000e+02	2.450000e+02	1.924320e-07	1.924320e-07	1.924320e-07
2.450000e+02	2.500000e+02	2.010216e-07	2.010216e-07	2.010216e-07
2.500000e+02	2.550000e+02	1.860178e-07	1.860178e-07	1.860178e-07
2.550000e+02	2.600000e+02	6.614482e-07	4.693721e-07	4.693721e-07
2.600000e+02	2.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+02	2.800000e+02	1.655636e-07	1.655636e-07	1.655636e-07
2.800000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.900000e+02	5.599295e-07	5.599295e-07	5.599295e-07
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor={[rgb]{0.12,0.57,0.14}}
LineStyle=solid
Title=MC (hjets-l2-n3.j2)
Title=$pp\to h+1\text{j}$ excl @ NLO
LineColor=red
LineStyle=dashdotted
0.000000e+00	5.000000e+00	4.412753e-03	1.107038e-03	1.107038e-03
5.000000e+00	1.000000e+01	1.273055e-02	4.062825e-04	4.062825e-04
1.000000e+01	1.500000e+01	3.483620e-02	7.089718e-04	7.089718e-04
1.500000e+01	2.000000e+01	7.042830e-02	9.507942e-04	9.507942e-04
2.000000e+01	2.500000e+01	9.677558e-02	7.412422e-04	7.412422e-04
2.500000e+01	3.000000e+01	1.002014e-01	8.332781e-04	8.332781e-04
3.000000e+01	3.500000e+01	9.332163e-02	6.989888e-04	6.989888e-04
3.500000e+01	4.000000e+01	8.106114e-02	6.065419e-04	6.065419e-04
4.000000e+01	4.500000e+01	6.784707e-02	5.537048e-04	5.537048e-04
4.500000e+01	5.000000e+01	5.600081e-02	4.990625e-04	4.990625e-04
5.000000e+01	5.500000e+01	4.650672e-02	4.338867e-04	4.338867e-04
5.500000e+01	6.000000e+01	3.891476e-02	4.044443e-04	4.044443e-04
6.000000e+01	6.500000e+01	3.182988e-02	3.715275e-04	3.715275e-04
6.500000e+01	7.000000e+01	2.667609e-02	3.232176e-04	3.232176e-04
7.000000e+01	7.500000e+01	2.221147e-02	4.742004e-04	4.742004e-04
7.500000e+01	8.000000e+01	1.799343e-02	2.614183e-04	2.614183e-04
8.000000e+01	8.500000e+01	1.549945e-02	2.443447e-04	2.443447e-04
8.500000e+01	9.000000e+01	1.315650e-02	2.373722e-04	2.373722e-04
9.000000e+01	9.500000e+01	1.074964e-02	2.062965e-04	2.062965e-04
9.500000e+01	1.000000e+02	9.268926e-03	1.882222e-04	1.882222e-04
1.000000e+02	1.050000e+02	7.823094e-03	1.765806e-04	1.765806e-04
1.050000e+02	1.100000e+02	6.640319e-03	1.551877e-04	1.551877e-04
1.100000e+02	1.150000e+02	5.631339e-03	1.456903e-04	1.456903e-04
1.150000e+02	1.200000e+02	5.104537e-03	2.136018e-04	2.136018e-04
1.200000e+02	1.250000e+02	4.053821e-03	1.177292e-04	1.177292e-04
1.250000e+02	1.300000e+02	3.612571e-03	1.304853e-04	1.304853e-04
1.300000e+02	1.350000e+02	3.108426e-03	1.018616e-04	1.018616e-04
1.350000e+02	1.400000e+02	2.850646e-03	1.100271e-04	1.100271e-04
1.400000e+02	1.450000e+02	2.326816e-03	9.063590e-05	9.063590e-05
1.450000e+02	1.500000e+02	2.076793e-03	8.090864e-05	8.090864e-05
1.500000e+02	1.550000e+02	1.773712e-03	7.415323e-05	7.415323e-05
1.550000e+02	1.600000e+02	1.602881e-03	7.192366e-05	7.192366e-05
1.600000e+02	1.650000e+02	1.415979e-03	6.831178e-05	6.831178e-05
1.650000e+02	1.700000e+02	1.269424e-03	1.184811e-04	1.184811e-04
1.700000e+02	1.750000e+02	1.197919e-03	6.113764e-05	6.113764e-05
1.750000e+02	1.800000e+02	1.034556e-03	5.477121e-05	5.477121e-05
1.800000e+02	1.850000e+02	9.707776e-04	5.405790e-05	5.405790e-05
1.850000e+02	1.900000e+02	8.342587e-04	4.798525e-05	4.798525e-05
1.900000e+02	1.950000e+02	6.995388e-04	4.542629e-05	4.542629e-05
1.950000e+02	2.000000e+02	6.734785e-04	4.660000e-05	4.660000e-05
2.000000e+02	2.050000e+02	5.524931e-04	4.168499e-05	4.168499e-05
2.050000e+02	2.100000e+02	4.877089e-04	4.609142e-05	4.609142e-05
2.100000e+02	2.150000e+02	4.269328e-04	3.049014e-05	3.049014e-05
2.150000e+02	2.200000e+02	3.724180e-04	3.418504e-05	3.418504e-05
2.200000e+02	2.250000e+02	3.497245e-04	3.100617e-05	3.100617e-05
2.250000e+02	2.300000e+02	3.550073e-04	3.059068e-05	3.059068e-05
2.300000e+02	2.350000e+02	3.188651e-04	2.581479e-05	2.581479e-05
2.350000e+02	2.400000e+02	2.502650e-04	2.588292e-05	2.588292e-05
2.400000e+02	2.450000e+02	2.695999e-04	3.219360e-05	3.219360e-05
2.450000e+02	2.500000e+02	3.042454e-04	2.628949e-05	2.628949e-05
2.500000e+02	2.550000e+02	2.623274e-04	2.832066e-05	2.832066e-05
2.550000e+02	2.600000e+02	1.904817e-04	2.002020e-05	2.002020e-05
2.600000e+02	2.650000e+02	2.491729e-04	3.048803e-05	3.048803e-05
2.650000e+02	2.700000e+02	2.030665e-04	2.705249e-05	2.705249e-05
2.700000e+02	2.750000e+02	1.275718e-04	1.669817e-05	1.669817e-05
2.750000e+02	2.800000e+02	1.365348e-04	1.607876e-05	1.607876e-05
2.800000e+02	2.850000e+02	1.613607e-04	2.354063e-05	2.354063e-05
2.850000e+02	2.900000e+02	1.331347e-04	1.551777e-05	1.551777e-05
2.900000e+02	2.950000e+02	1.169410e-04	1.640353e-05	1.640353e-05
2.950000e+02	3.000000e+02	8.278903e-05	1.221758e-05	1.221758e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=magenta
LineStyle=solid
Title=MC (hjets-l2-n3.j3)
Title=$pp\to h+2\text{j}$ excl @ NLO
LineColor=blue
LineStyle=dashed
LineDash=3pt 3pt 1pt 2pt 1pt 2pt 1pt 3pt
0.000000e+00	5.000000e+00	1.720749e-03	1.868207e-04	1.868207e-04
5.000000e+00	1.000000e+01	5.207658e-03	2.868875e-04	2.868875e-04
1.000000e+01	1.500000e+01	6.982232e-03	4.713495e-04	4.713495e-04
1.500000e+01	2.000000e+01	1.006373e-02	4.605542e-04	4.605542e-04
2.000000e+01	2.500000e+01	1.070212e-02	3.911910e-04	3.911910e-04
2.500000e+01	3.000000e+01	1.181151e-02	4.670450e-04	4.670450e-04
3.000000e+01	3.500000e+01	1.183335e-02	5.111416e-04	5.111416e-04
3.500000e+01	4.000000e+01	1.180786e-02	1.473347e-03	1.473347e-03
4.000000e+01	4.500000e+01	1.355355e-02	7.708287e-04	7.708287e-04
4.500000e+01	5.000000e+01	1.257596e-02	5.243287e-04	5.243287e-04
5.000000e+01	5.500000e+01	1.286258e-02	7.139712e-04	7.139712e-04
5.500000e+01	6.000000e+01	1.258118e-02	5.141863e-04	5.141863e-04
6.000000e+01	6.500000e+01	1.151484e-02	4.563145e-04	4.563145e-04
6.500000e+01	7.000000e+01	1.069853e-02	4.665890e-04	4.665890e-04
7.000000e+01	7.500000e+01	1.045013e-02	5.260636e-04	5.260636e-04
7.500000e+01	8.000000e+01	1.043856e-02	9.469065e-04	9.469065e-04
8.000000e+01	8.500000e+01	7.837845e-03	4.540842e-04	4.540842e-04
8.500000e+01	9.000000e+01	7.778562e-03	5.449949e-04	5.449949e-04
9.000000e+01	9.500000e+01	6.578890e-03	3.192873e-04	3.192873e-04
9.500000e+01	1.000000e+02	5.685631e-03	3.555534e-04	3.555534e-04
1.000000e+02	1.050000e+02	5.378844e-03	2.715003e-04	2.715003e-04
1.050000e+02	1.100000e+02	3.672332e-03	1.399892e-03	1.399892e-03
1.100000e+02	1.150000e+02	4.481014e-03	2.331148e-04	2.331148e-04
1.150000e+02	1.200000e+02	4.055951e-03	2.903170e-04	2.903170e-04
1.200000e+02	1.250000e+02	3.508094e-03	2.867017e-04	2.867017e-04
1.250000e+02	1.300000e+02	3.278145e-03	1.961647e-04	1.961647e-04
1.300000e+02	1.350000e+02	3.066126e-03	1.796043e-04	1.796043e-04
1.350000e+02	1.400000e+02	2.565672e-03	3.088649e-04	3.088649e-04
1.400000e+02	1.450000e+02	2.141713e-03	1.963992e-04	1.963992e-04
1.450000e+02	1.500000e+02	2.360885e-03	2.389431e-04	2.389431e-04
1.500000e+02	1.550000e+02	1.878140e-03	2.315111e-04	2.315111e-04
1.550000e+02	1.600000e+02	1.869485e-03	2.109453e-04	2.109453e-04
1.600000e+02	1.650000e+02	1.502581e-03	2.693515e-04	2.693515e-04
1.650000e+02	1.700000e+02	1.428936e-03	1.417719e-04	1.417719e-04
1.700000e+02	1.750000e+02	1.412899e-03	9.265011e-05	9.265011e-05
1.750000e+02	1.800000e+02	1.136576e-03	1.519573e-04	1.519573e-04
1.800000e+02	1.850000e+02	1.042195e-03	1.311185e-04	1.311185e-04
1.850000e+02	1.900000e+02	1.003637e-03	7.809577e-05	7.809577e-05
1.900000e+02	1.950000e+02	1.071681e-03	6.128732e-05	6.128732e-05
1.950000e+02	2.000000e+02	1.073973e-03	8.962345e-05	8.962345e-05
2.000000e+02	2.050000e+02	7.890057e-04	1.015406e-04	1.015406e-04
2.050000e+02	2.100000e+02	5.285601e-04	2.514337e-04	2.514337e-04
2.100000e+02	2.150000e+02	7.166833e-04	5.205195e-05	5.205195e-05
2.150000e+02	2.200000e+02	6.265384e-04	8.633216e-05	8.633216e-05
2.200000e+02	2.250000e+02	5.361627e-04	1.333507e-04	1.333507e-04
2.250000e+02	2.300000e+02	2.871276e-04	3.316663e-04	3.316663e-04
2.300000e+02	2.350000e+02	4.190657e-04	1.545608e-04	1.545608e-04
2.350000e+02	2.400000e+02	2.467061e-04	2.037067e-04	2.037067e-04
2.400000e+02	2.450000e+02	5.321215e-04	7.487028e-05	7.487028e-05
2.450000e+02	2.500000e+02	3.728280e-04	6.641986e-05	6.641986e-05
2.500000e+02	2.550000e+02	4.623580e-04	4.195905e-05	4.195905e-05
2.550000e+02	2.600000e+02	3.458010e-04	5.932800e-05	5.932800e-05
2.600000e+02	2.650000e+02	2.462065e-04	5.558207e-05	5.558207e-05
2.650000e+02	2.700000e+02	2.817573e-04	3.507874e-05	3.507874e-05
2.700000e+02	2.750000e+02	3.272908e-04	5.167995e-05	5.167995e-05
2.750000e+02	2.800000e+02	2.620518e-04	7.620951e-05	7.620951e-05
2.800000e+02	2.850000e+02	3.539990e-04	5.111367e-05	5.111367e-05
2.850000e+02	2.900000e+02	3.285894e-04	6.439886e-05	6.439886e-05
2.900000e+02	2.950000e+02	-1.012775e-04	2.834253e-04	2.834253e-04
2.950000e+02	3.000000e+02	1.902443e-04	3.969125e-05	3.969125e-05
# END HISTOGRAM



==> figs/illustration-of-matching-merging/mepsnlo/3j_a.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j4.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=blue
LineStyle=solid
Title=MC (hjets-l2-n3.j1)
Title=$pp\to h+0\text{j}$ excl @ NLO
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	1.064413e-01	2.636848e-04	2.636848e-04
5.000000e+00	1.000000e+01	2.409637e-01	3.960343e-04	3.960343e-04
1.000000e+01	1.500000e+01	2.516303e-01	4.047478e-04	4.047478e-04
1.500000e+01	2.000000e+01	1.995643e-01	3.602676e-04	3.602676e-04
2.000000e+01	2.500000e+01	1.372176e-01	2.984859e-04	2.984859e-04
2.500000e+01	3.000000e+01	9.031665e-02	2.415274e-04	2.415274e-04
3.000000e+01	3.500000e+01	5.949172e-02	1.954672e-04	1.954672e-04
3.500000e+01	4.000000e+01	4.093383e-02	1.612704e-04	1.612704e-04
4.000000e+01	4.500000e+01	2.909176e-02	1.354949e-04	1.354949e-04
4.500000e+01	5.000000e+01	2.149077e-02	1.160429e-04	1.160429e-04
5.000000e+01	5.500000e+01	1.575986e-02	9.885165e-05	9.885165e-05
5.500000e+01	6.000000e+01	1.169126e-02	8.443664e-05	8.443664e-05
6.000000e+01	6.500000e+01	8.890727e-03	7.339773e-05	7.339773e-05
6.500000e+01	7.000000e+01	6.742458e-03	6.346168e-05	6.346168e-05
7.000000e+01	7.500000e+01	4.980353e-03	5.417991e-05	5.417991e-05
7.500000e+01	8.000000e+01	3.947523e-03	4.803824e-05	4.803824e-05
8.000000e+01	8.500000e+01	2.970420e-03	4.120908e-05	4.120908e-05
8.500000e+01	9.000000e+01	2.272250e-03	3.610976e-05	3.610976e-05
9.000000e+01	9.500000e+01	1.719035e-03	3.145804e-05	3.145804e-05
9.500000e+01	1.000000e+02	1.365161e-03	2.768433e-05	2.768433e-05
1.000000e+02	1.050000e+02	1.024302e-03	2.433708e-05	2.433708e-05
1.050000e+02	1.100000e+02	8.062495e-04	2.109460e-05	2.109460e-05
1.100000e+02	1.150000e+02	6.119574e-04	1.795622e-05	1.795622e-05
1.150000e+02	1.200000e+02	4.748621e-04	1.587775e-05	1.587775e-05
1.200000e+02	1.250000e+02	3.645711e-04	1.389234e-05	1.389234e-05
1.250000e+02	1.300000e+02	2.732817e-04	1.181564e-05	1.181564e-05
1.300000e+02	1.350000e+02	1.994866e-04	1.104745e-05	1.104745e-05
1.350000e+02	1.400000e+02	1.760163e-04	1.060706e-05	1.060706e-05
1.400000e+02	1.450000e+02	1.357176e-04	8.706167e-06	8.706167e-06
1.450000e+02	1.500000e+02	8.787801e-05	6.496722e-06	6.496722e-06
1.500000e+02	1.550000e+02	7.033901e-05	6.169156e-06	6.169156e-06
1.550000e+02	1.600000e+02	5.923483e-05	5.559109e-06	5.559109e-06
1.600000e+02	1.650000e+02	3.814073e-05	4.215967e-06	4.215967e-06
1.650000e+02	1.700000e+02	3.742943e-05	4.300665e-06	4.300665e-06
1.700000e+02	1.750000e+02	3.312369e-05	4.962412e-06	4.962412e-06
1.750000e+02	1.800000e+02	1.656944e-05	2.672660e-06	2.672660e-06
1.800000e+02	1.850000e+02	1.441805e-05	2.483926e-06	2.483926e-06
1.850000e+02	1.900000e+02	1.503808e-05	2.758831e-06	2.758831e-06
1.900000e+02	1.950000e+02	1.263845e-05	2.706450e-06	2.706450e-06
1.950000e+02	2.000000e+02	7.809405e-06	1.796384e-06	1.796384e-06
2.000000e+02	2.050000e+02	5.222318e-06	1.563424e-06	1.563424e-06
2.050000e+02	2.100000e+02	4.292002e-06	1.408922e-06	1.408922e-06
2.100000e+02	2.150000e+02	2.756721e-06	1.035619e-06	1.035619e-06
2.150000e+02	2.200000e+02	1.141239e-06	6.294430e-07	6.294430e-07
2.200000e+02	2.250000e+02	1.081008e-06	7.510414e-07	7.510414e-07
2.250000e+02	2.300000e+02	4.398919e-07	2.908836e-07	2.908836e-07
2.300000e+02	2.350000e+02	7.617584e-10	7.551549e-10	7.551549e-10
2.350000e+02	2.400000e+02	5.960620e-07	5.960620e-07	5.960620e-07
2.400000e+02	2.450000e+02	1.924320e-07	1.924320e-07	1.924320e-07
2.450000e+02	2.500000e+02	2.010216e-07	2.010216e-07	2.010216e-07
2.500000e+02	2.550000e+02	1.860178e-07	1.860178e-07	1.860178e-07
2.550000e+02	2.600000e+02	6.614482e-07	4.693721e-07	4.693721e-07
2.600000e+02	2.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+02	2.800000e+02	1.655636e-07	1.655636e-07	1.655636e-07
2.800000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.900000e+02	5.599295e-07	5.599295e-07	5.599295e-07
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor={[rgb]{0.12,0.57,0.14}}
LineStyle=solid
Title=MC (hjets-l2-n3.j2)
Title=$pp\to h+1\text{j}$ excl @ NLO
LineColor=red
LineStyle=dashdotted
0.000000e+00	5.000000e+00	4.412753e-03	1.107038e-03	1.107038e-03
5.000000e+00	1.000000e+01	1.273055e-02	4.062825e-04	4.062825e-04
1.000000e+01	1.500000e+01	3.483620e-02	7.089718e-04	7.089718e-04
1.500000e+01	2.000000e+01	7.042830e-02	9.507942e-04	9.507942e-04
2.000000e+01	2.500000e+01	9.677558e-02	7.412422e-04	7.412422e-04
2.500000e+01	3.000000e+01	1.002014e-01	8.332781e-04	8.332781e-04
3.000000e+01	3.500000e+01	9.332163e-02	6.989888e-04	6.989888e-04
3.500000e+01	4.000000e+01	8.106114e-02	6.065419e-04	6.065419e-04
4.000000e+01	4.500000e+01	6.784707e-02	5.537048e-04	5.537048e-04
4.500000e+01	5.000000e+01	5.600081e-02	4.990625e-04	4.990625e-04
5.000000e+01	5.500000e+01	4.650672e-02	4.338867e-04	4.338867e-04
5.500000e+01	6.000000e+01	3.891476e-02	4.044443e-04	4.044443e-04
6.000000e+01	6.500000e+01	3.182988e-02	3.715275e-04	3.715275e-04
6.500000e+01	7.000000e+01	2.667609e-02	3.232176e-04	3.232176e-04
7.000000e+01	7.500000e+01	2.221147e-02	4.742004e-04	4.742004e-04
7.500000e+01	8.000000e+01	1.799343e-02	2.614183e-04	2.614183e-04
8.000000e+01	8.500000e+01	1.549945e-02	2.443447e-04	2.443447e-04
8.500000e+01	9.000000e+01	1.315650e-02	2.373722e-04	2.373722e-04
9.000000e+01	9.500000e+01	1.074964e-02	2.062965e-04	2.062965e-04
9.500000e+01	1.000000e+02	9.268926e-03	1.882222e-04	1.882222e-04
1.000000e+02	1.050000e+02	7.823094e-03	1.765806e-04	1.765806e-04
1.050000e+02	1.100000e+02	6.640319e-03	1.551877e-04	1.551877e-04
1.100000e+02	1.150000e+02	5.631339e-03	1.456903e-04	1.456903e-04
1.150000e+02	1.200000e+02	5.104537e-03	2.136018e-04	2.136018e-04
1.200000e+02	1.250000e+02	4.053821e-03	1.177292e-04	1.177292e-04
1.250000e+02	1.300000e+02	3.612571e-03	1.304853e-04	1.304853e-04
1.300000e+02	1.350000e+02	3.108426e-03	1.018616e-04	1.018616e-04
1.350000e+02	1.400000e+02	2.850646e-03	1.100271e-04	1.100271e-04
1.400000e+02	1.450000e+02	2.326816e-03	9.063590e-05	9.063590e-05
1.450000e+02	1.500000e+02	2.076793e-03	8.090864e-05	8.090864e-05
1.500000e+02	1.550000e+02	1.773712e-03	7.415323e-05	7.415323e-05
1.550000e+02	1.600000e+02	1.602881e-03	7.192366e-05	7.192366e-05
1.600000e+02	1.650000e+02	1.415979e-03	6.831178e-05	6.831178e-05
1.650000e+02	1.700000e+02	1.269424e-03	1.184811e-04	1.184811e-04
1.700000e+02	1.750000e+02	1.197919e-03	6.113764e-05	6.113764e-05
1.750000e+02	1.800000e+02	1.034556e-03	5.477121e-05	5.477121e-05
1.800000e+02	1.850000e+02	9.707776e-04	5.405790e-05	5.405790e-05
1.850000e+02	1.900000e+02	8.342587e-04	4.798525e-05	4.798525e-05
1.900000e+02	1.950000e+02	6.995388e-04	4.542629e-05	4.542629e-05
1.950000e+02	2.000000e+02	6.734785e-04	4.660000e-05	4.660000e-05
2.000000e+02	2.050000e+02	5.524931e-04	4.168499e-05	4.168499e-05
2.050000e+02	2.100000e+02	4.877089e-04	4.609142e-05	4.609142e-05
2.100000e+02	2.150000e+02	4.269328e-04	3.049014e-05	3.049014e-05
2.150000e+02	2.200000e+02	3.724180e-04	3.418504e-05	3.418504e-05
2.200000e+02	2.250000e+02	3.497245e-04	3.100617e-05	3.100617e-05
2.250000e+02	2.300000e+02	3.550073e-04	3.059068e-05	3.059068e-05
2.300000e+02	2.350000e+02	3.188651e-04	2.581479e-05	2.581479e-05
2.350000e+02	2.400000e+02	2.502650e-04	2.588292e-05	2.588292e-05
2.400000e+02	2.450000e+02	2.695999e-04	3.219360e-05	3.219360e-05
2.450000e+02	2.500000e+02	3.042454e-04	2.628949e-05	2.628949e-05
2.500000e+02	2.550000e+02	2.623274e-04	2.832066e-05	2.832066e-05
2.550000e+02	2.600000e+02	1.904817e-04	2.002020e-05	2.002020e-05
2.600000e+02	2.650000e+02	2.491729e-04	3.048803e-05	3.048803e-05
2.650000e+02	2.700000e+02	2.030665e-04	2.705249e-05	2.705249e-05
2.700000e+02	2.750000e+02	1.275718e-04	1.669817e-05	1.669817e-05
2.750000e+02	2.800000e+02	1.365348e-04	1.607876e-05	1.607876e-05
2.800000e+02	2.850000e+02	1.613607e-04	2.354063e-05	2.354063e-05
2.850000e+02	2.900000e+02	1.331347e-04	1.551777e-05	1.551777e-05
2.900000e+02	2.950000e+02	1.169410e-04	1.640353e-05	1.640353e-05
2.950000e+02	3.000000e+02	8.278903e-05	1.221758e-05	1.221758e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=magenta
LineStyle=solid
Title=MC (hjets-l2-n3.j3)
Title=$pp\to h+2\text{j}$ excl @ NLO
LineColor=blue
LineStyle=dashed
LineDash=3pt 3pt 1pt 2pt 1pt 2pt 1pt 3pt
0.000000e+00	5.000000e+00	1.720749e-03	1.868207e-04	1.868207e-04
5.000000e+00	1.000000e+01	5.207658e-03	2.868875e-04	2.868875e-04
1.000000e+01	1.500000e+01	6.982232e-03	4.713495e-04	4.713495e-04
1.500000e+01	2.000000e+01	1.006373e-02	4.605542e-04	4.605542e-04
2.000000e+01	2.500000e+01	1.070212e-02	3.911910e-04	3.911910e-04
2.500000e+01	3.000000e+01	1.181151e-02	4.670450e-04	4.670450e-04
3.000000e+01	3.500000e+01	1.183335e-02	5.111416e-04	5.111416e-04
3.500000e+01	4.000000e+01	1.180786e-02	1.473347e-03	1.473347e-03
4.000000e+01	4.500000e+01	1.355355e-02	7.708287e-04	7.708287e-04
4.500000e+01	5.000000e+01	1.257596e-02	5.243287e-04	5.243287e-04
5.000000e+01	5.500000e+01	1.286258e-02	7.139712e-04	7.139712e-04
5.500000e+01	6.000000e+01	1.258118e-02	5.141863e-04	5.141863e-04
6.000000e+01	6.500000e+01	1.151484e-02	4.563145e-04	4.563145e-04
6.500000e+01	7.000000e+01	1.069853e-02	4.665890e-04	4.665890e-04
7.000000e+01	7.500000e+01	1.045013e-02	5.260636e-04	5.260636e-04
7.500000e+01	8.000000e+01	1.043856e-02	9.469065e-04	9.469065e-04
8.000000e+01	8.500000e+01	7.837845e-03	4.540842e-04	4.540842e-04
8.500000e+01	9.000000e+01	7.778562e-03	5.449949e-04	5.449949e-04
9.000000e+01	9.500000e+01	6.578890e-03	3.192873e-04	3.192873e-04
9.500000e+01	1.000000e+02	5.685631e-03	3.555534e-04	3.555534e-04
1.000000e+02	1.050000e+02	5.378844e-03	2.715003e-04	2.715003e-04
1.050000e+02	1.100000e+02	3.672332e-03	1.399892e-03	1.399892e-03
1.100000e+02	1.150000e+02	4.481014e-03	2.331148e-04	2.331148e-04
1.150000e+02	1.200000e+02	4.055951e-03	2.903170e-04	2.903170e-04
1.200000e+02	1.250000e+02	3.508094e-03	2.867017e-04	2.867017e-04
1.250000e+02	1.300000e+02	3.278145e-03	1.961647e-04	1.961647e-04
1.300000e+02	1.350000e+02	3.066126e-03	1.796043e-04	1.796043e-04
1.350000e+02	1.400000e+02	2.565672e-03	3.088649e-04	3.088649e-04
1.400000e+02	1.450000e+02	2.141713e-03	1.963992e-04	1.963992e-04
1.450000e+02	1.500000e+02	2.360885e-03	2.389431e-04	2.389431e-04
1.500000e+02	1.550000e+02	1.878140e-03	2.315111e-04	2.315111e-04
1.550000e+02	1.600000e+02	1.869485e-03	2.109453e-04	2.109453e-04
1.600000e+02	1.650000e+02	1.502581e-03	2.693515e-04	2.693515e-04
1.650000e+02	1.700000e+02	1.428936e-03	1.417719e-04	1.417719e-04
1.700000e+02	1.750000e+02	1.412899e-03	9.265011e-05	9.265011e-05
1.750000e+02	1.800000e+02	1.136576e-03	1.519573e-04	1.519573e-04
1.800000e+02	1.850000e+02	1.042195e-03	1.311185e-04	1.311185e-04
1.850000e+02	1.900000e+02	1.003637e-03	7.809577e-05	7.809577e-05
1.900000e+02	1.950000e+02	1.071681e-03	6.128732e-05	6.128732e-05
1.950000e+02	2.000000e+02	1.073973e-03	8.962345e-05	8.962345e-05
2.000000e+02	2.050000e+02	7.890057e-04	1.015406e-04	1.015406e-04
2.050000e+02	2.100000e+02	5.285601e-04	2.514337e-04	2.514337e-04
2.100000e+02	2.150000e+02	7.166833e-04	5.205195e-05	5.205195e-05
2.150000e+02	2.200000e+02	6.265384e-04	8.633216e-05	8.633216e-05
2.200000e+02	2.250000e+02	5.361627e-04	1.333507e-04	1.333507e-04
2.250000e+02	2.300000e+02	2.871276e-04	3.316663e-04	3.316663e-04
2.300000e+02	2.350000e+02	4.190657e-04	1.545608e-04	1.545608e-04
2.350000e+02	2.400000e+02	2.467061e-04	2.037067e-04	2.037067e-04
2.400000e+02	2.450000e+02	5.321215e-04	7.487028e-05	7.487028e-05
2.450000e+02	2.500000e+02	3.728280e-04	6.641986e-05	6.641986e-05
2.500000e+02	2.550000e+02	4.623580e-04	4.195905e-05	4.195905e-05
2.550000e+02	2.600000e+02	3.458010e-04	5.932800e-05	5.932800e-05
2.600000e+02	2.650000e+02	2.462065e-04	5.558207e-05	5.558207e-05
2.650000e+02	2.700000e+02	2.817573e-04	3.507874e-05	3.507874e-05
2.700000e+02	2.750000e+02	3.272908e-04	5.167995e-05	5.167995e-05
2.750000e+02	2.800000e+02	2.620518e-04	7.620951e-05	7.620951e-05
2.800000e+02	2.850000e+02	3.539990e-04	5.111367e-05	5.111367e-05
2.850000e+02	2.900000e+02	3.285894e-04	6.439886e-05	6.439886e-05
2.900000e+02	2.950000e+02	-1.012775e-04	2.834253e-04	2.834253e-04
2.950000e+02	3.000000e+02	1.902443e-04	3.969125e-05	3.969125e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j4.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=dashed
Title=MC (hjets-l2-n3.j4)
Title=$pp\to h+3\text{j}$ @ LO
LineColor=green
LineStyle=dotted
LineWidth=1.5pt
0.000000e+00	5.000000e+00	3.140152e-04	4.965342e-05	4.965342e-05
5.000000e+00	1.000000e+01	9.214053e-04	8.673699e-05	8.673699e-05
1.000000e+01	1.500000e+01	1.362779e-03	1.102028e-04	1.102028e-04
1.500000e+01	2.000000e+01	2.089556e-03	2.518120e-04	2.518120e-04
2.000000e+01	2.500000e+01	2.247168e-03	1.475157e-04	1.475157e-04
2.500000e+01	3.000000e+01	2.902411e-03	2.025181e-04	2.025181e-04
3.000000e+01	3.500000e+01	3.355370e-03	1.561625e-04	1.561625e-04
3.500000e+01	4.000000e+01	3.439936e-03	1.749792e-04	1.749792e-04
4.000000e+01	4.500000e+01	3.585431e-03	2.111792e-04	2.111792e-04
4.500000e+01	5.000000e+01	4.015537e-03	2.126177e-04	2.126177e-04
5.000000e+01	5.500000e+01	4.046857e-03	3.219403e-04	3.219403e-04
5.500000e+01	6.000000e+01	4.268685e-03	1.943571e-04	1.943571e-04
6.000000e+01	6.500000e+01	4.664718e-03	2.723087e-04	2.723087e-04
6.500000e+01	7.000000e+01	4.402498e-03	2.287089e-04	2.287089e-04
7.000000e+01	7.500000e+01	4.122239e-03	2.344073e-04	2.344073e-04
7.500000e+01	8.000000e+01	4.241095e-03	2.797199e-04	2.797199e-04
8.000000e+01	8.500000e+01	4.700125e-03	4.206886e-04	4.206886e-04
8.500000e+01	9.000000e+01	3.953115e-03	1.848179e-04	1.848179e-04
9.000000e+01	9.500000e+01	3.842199e-03	2.022798e-04	2.022798e-04
9.500000e+01	1.000000e+02	3.422002e-03	1.868039e-04	1.868039e-04
1.000000e+02	1.050000e+02	3.355428e-03	1.996027e-04	1.996027e-04
1.050000e+02	1.100000e+02	3.329537e-03	2.545142e-04	2.545142e-04
1.100000e+02	1.150000e+02	2.909908e-03	1.579614e-04	1.579614e-04
1.150000e+02	1.200000e+02	3.239490e-03	2.087536e-04	2.087536e-04
1.200000e+02	1.250000e+02	2.803012e-03	1.837697e-04	1.837697e-04
1.250000e+02	1.300000e+02	2.460677e-03	1.886360e-04	1.886360e-04
1.300000e+02	1.350000e+02	2.246004e-03	3.786663e-04	3.786663e-04
1.350000e+02	1.400000e+02	2.338752e-03	2.334892e-04	2.334892e-04
1.400000e+02	1.450000e+02	1.932958e-03	1.653386e-04	1.653386e-04
1.450000e+02	1.500000e+02	2.096167e-03	2.677914e-04	2.677914e-04
1.500000e+02	1.550000e+02	1.761424e-03	1.422058e-04	1.422058e-04
1.550000e+02	1.600000e+02	1.786316e-03	1.390040e-04	1.390040e-04
1.600000e+02	1.650000e+02	1.506397e-03	1.117105e-04	1.117105e-04
1.650000e+02	1.700000e+02	1.477077e-03	8.357759e-05	8.357759e-05
1.700000e+02	1.750000e+02	1.131151e-03	1.070875e-04	1.070875e-04
1.750000e+02	1.800000e+02	1.088411e-03	1.748838e-04	1.748838e-04
1.800000e+02	1.850000e+02	1.442768e-03	1.105114e-04	1.105114e-04
1.850000e+02	1.900000e+02	1.194720e-03	1.472008e-04	1.472008e-04
1.900000e+02	1.950000e+02	1.036706e-03	9.048098e-05	9.048098e-05
1.950000e+02	2.000000e+02	1.307155e-03	1.152490e-04	1.152490e-04
2.000000e+02	2.050000e+02	1.193753e-03	1.003389e-04	1.003389e-04
2.050000e+02	2.100000e+02	1.046993e-03	8.417775e-05	8.417775e-05
2.100000e+02	2.150000e+02	1.035351e-03	1.049232e-04	1.049232e-04
2.150000e+02	2.200000e+02	7.239042e-04	1.019575e-04	1.019575e-04
2.200000e+02	2.250000e+02	7.215596e-04	9.167104e-05	9.167104e-05
2.250000e+02	2.300000e+02	7.406147e-04	5.794084e-05	5.794084e-05
2.300000e+02	2.350000e+02	6.729489e-04	7.213660e-05	7.213660e-05
2.350000e+02	2.400000e+02	7.478182e-04	5.577157e-05	5.577157e-05
2.400000e+02	2.450000e+02	5.798571e-04	6.440098e-05	6.440098e-05
2.450000e+02	2.500000e+02	5.224567e-04	4.770487e-05	4.770487e-05
2.500000e+02	2.550000e+02	5.463855e-04	4.303423e-05	4.303423e-05
2.550000e+02	2.600000e+02	5.779899e-04	5.057447e-05	5.057447e-05
2.600000e+02	2.650000e+02	5.110011e-04	4.980419e-05	4.980419e-05
2.650000e+02	2.700000e+02	5.077626e-04	5.343233e-05	5.343233e-05
2.700000e+02	2.750000e+02	4.674667e-04	5.622582e-05	5.622582e-05
2.750000e+02	2.800000e+02	6.475509e-04	1.006022e-04	1.006022e-04
2.800000e+02	2.850000e+02	3.956537e-04	3.425859e-05	3.425859e-05
2.850000e+02	2.900000e+02	4.201178e-04	6.264332e-05	6.264332e-05
2.900000e+02	2.950000e+02	4.244818e-04	5.655748e-05	5.655748e-05
2.950000e+02	3.000000e+02	2.969601e-04	2.679573e-05	2.679573e-05
# END HISTOGRAM


==> figs/illustration-of-matching-merging/mepsnlo/3j_b.dat <==
# BEGIN PLOT
XTwosidedTicks=1
DrawOnly=/mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j4.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl 
Title=
PlotSize=10,9
LogX=0
LogY=1
YMin=1e-4
YMax=1.5
RatioPlotYLabel=Ratio
LegendXPos=0.4
XLabel=$p_\perp($h$)$ [GeV]
YLabel=d$\sigma$/d$p_\perp$ [pb/GeV]
YTwosidedTicks=1
LegendYPos=0.93
Legend=1
LegendTitle=$\mathbf{pp\to h+\text{jets}}$
# END PLOT

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=solid
Title=
LineColor=black
LineStyle=solid
0.000000e+00	5.000000e+00	1.128791e-01	1.156027e-03	1.156027e-03
5.000000e+00	1.000000e+01	2.598025e-01	6.415557e-04	6.415557e-04
1.000000e+01	1.500000e+01	2.947926e-01	9.485685e-04	9.485685e-04
1.500000e+01	2.000000e+01	2.821304e-01	1.146258e-03	1.146258e-03
2.000000e+01	2.500000e+01	2.469320e-01	9.017744e-04	9.017744e-04
2.500000e+01	3.000000e+01	2.052217e-01	1.006520e-03	1.006520e-03
3.000000e+01	3.500000e+01	1.679909e-01	9.013977e-04	9.013977e-04
3.500000e+01	4.000000e+01	1.372401e-01	1.607207e-03	1.607207e-03
4.000000e+01	4.500000e+01	1.140746e-01	9.821117e-04	9.821117e-04
4.500000e+01	5.000000e+01	9.407912e-02	7.631710e-04	7.631710e-04
5.000000e+01	5.500000e+01	7.917192e-02	8.994960e-04	8.994960e-04
5.500000e+01	6.000000e+01	6.745119e-02	6.876671e-04	6.876671e-04
6.000000e+01	6.500000e+01	5.774984e-02	6.562294e-04	6.562294e-04
6.500000e+01	7.000000e+01	4.851629e-02	6.153952e-04	6.153952e-04
7.000000e+01	7.500000e+01	4.176065e-02	7.474456e-04	7.474456e-04
7.500000e+01	8.000000e+01	3.662103e-02	1.021778e-03	1.021778e-03
8.000000e+01	8.500000e+01	3.100389e-02	6.660398e-04	6.660398e-04
8.500000e+01	9.000000e+01	2.715754e-02	6.242453e-04	6.242453e-04
9.000000e+01	9.500000e+01	2.288638e-02	4.315798e-04	4.315798e-04
9.500000e+01	1.000000e+02	1.973864e-02	4.444526e-04	4.444526e-04
1.000000e+02	1.050000e+02	1.758246e-02	3.813938e-04	3.813938e-04
1.050000e+02	1.100000e+02	1.444624e-02	1.430030e-03	1.430030e-03
1.100000e+02	1.150000e+02	1.363405e-02	3.173213e-04	3.173213e-04
1.150000e+02	1.200000e+02	1.287327e-02	4.160364e-04	4.160364e-04
1.200000e+02	1.250000e+02	1.072924e-02	3.605322e-04	3.605322e-04
1.250000e+02	1.300000e+02	9.624487e-03	3.016657e-04	3.016657e-04
1.300000e+02	1.350000e+02	8.623000e-03	4.276640e-04	4.276640e-04
1.350000e+02	1.400000e+02	7.931918e-03	4.018980e-04	4.018980e-04
1.400000e+02	1.450000e+02	6.533857e-03	2.722204e-04	2.722204e-04
1.450000e+02	1.500000e+02	6.623133e-03	3.669405e-04	3.669405e-04
1.500000e+02	1.550000e+02	5.481246e-03	2.816148e-04	2.816148e-04
1.550000e+02	1.600000e+02	5.317901e-03	2.626514e-04	2.626514e-04
1.600000e+02	1.650000e+02	4.463227e-03	2.989409e-04	2.989409e-04
1.650000e+02	1.700000e+02	4.212354e-03	2.027381e-04	2.027381e-04
1.700000e+02	1.750000e+02	3.775061e-03	1.542434e-04	1.542434e-04
1.750000e+02	1.800000e+02	3.276528e-03	2.384167e-04	2.384167e-04
1.800000e+02	1.850000e+02	3.469610e-03	1.798208e-04	1.798208e-04
1.850000e+02	1.900000e+02	3.046583e-03	1.744742e-04	1.744742e-04
1.900000e+02	1.950000e+02	2.819578e-03	1.184834e-04	1.184834e-04
1.950000e+02	2.000000e+02	3.060965e-03	1.532294e-04	1.532294e-04
2.000000e+02	2.050000e+02	2.540771e-03	1.487583e-04	1.487583e-04
2.050000e+02	2.100000e+02	2.066568e-03	2.693981e-04	2.693981e-04
2.100000e+02	2.150000e+02	2.180383e-03	1.207651e-04	1.207651e-04
2.150000e+02	2.200000e+02	1.724284e-03	1.375411e-04	1.375411e-04
2.200000e+02	2.250000e+02	1.609557e-03	1.649144e-04	1.649144e-04
2.250000e+02	2.300000e+02	1.382261e-03	3.388599e-04	3.388599e-04
2.300000e+02	2.350000e+02	1.410280e-03	1.725501e-04	1.725501e-04
2.350000e+02	2.400000e+02	1.246449e-03	2.128499e-04	2.128499e-04
2.400000e+02	2.450000e+02	1.381363e-03	1.038075e-04	1.038075e-04
2.450000e+02	2.500000e+02	1.199360e-03	8.589045e-05	8.589045e-05
2.500000e+02	2.550000e+02	1.271042e-03	6.644439e-05	6.644439e-05
2.550000e+02	2.600000e+02	1.114689e-03	8.051261e-05	8.051261e-05
2.600000e+02	2.650000e+02	1.005471e-03	8.034977e-05	8.034977e-05
2.650000e+02	2.700000e+02	9.932499e-04	6.942038e-05	6.942038e-05
2.700000e+02	2.750000e+02	9.236576e-04	7.814419e-05	7.814419e-05
2.750000e+02	2.800000e+02	1.046319e-03	1.272365e-04	1.272365e-04
2.800000e+02	2.850000e+02	9.117147e-04	6.599137e-05	6.599137e-05
2.850000e+02	2.900000e+02	8.830164e-04	9.148545e-05	9.148545e-05
2.900000e+02	2.950000e+02	5.408251e-04	2.897906e-04	2.897906e-04
2.950000e+02	3.000000e+02	7.702663e-04	4.942011e-05	4.942011e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j1.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=blue
LineStyle=solid
Title=MC (hjets-l2-n3.j1)
Title=$pp\to h+0\text{j}$ excl @ NLO
LineColor=orange
LineStyle=dashed
0.000000e+00	5.000000e+00	1.064413e-01	2.636848e-04	2.636848e-04
5.000000e+00	1.000000e+01	2.409637e-01	3.960343e-04	3.960343e-04
1.000000e+01	1.500000e+01	2.516303e-01	4.047478e-04	4.047478e-04
1.500000e+01	2.000000e+01	1.995643e-01	3.602676e-04	3.602676e-04
2.000000e+01	2.500000e+01	1.372176e-01	2.984859e-04	2.984859e-04
2.500000e+01	3.000000e+01	9.031665e-02	2.415274e-04	2.415274e-04
3.000000e+01	3.500000e+01	5.949172e-02	1.954672e-04	1.954672e-04
3.500000e+01	4.000000e+01	4.093383e-02	1.612704e-04	1.612704e-04
4.000000e+01	4.500000e+01	2.909176e-02	1.354949e-04	1.354949e-04
4.500000e+01	5.000000e+01	2.149077e-02	1.160429e-04	1.160429e-04
5.000000e+01	5.500000e+01	1.575986e-02	9.885165e-05	9.885165e-05
5.500000e+01	6.000000e+01	1.169126e-02	8.443664e-05	8.443664e-05
6.000000e+01	6.500000e+01	8.890727e-03	7.339773e-05	7.339773e-05
6.500000e+01	7.000000e+01	6.742458e-03	6.346168e-05	6.346168e-05
7.000000e+01	7.500000e+01	4.980353e-03	5.417991e-05	5.417991e-05
7.500000e+01	8.000000e+01	3.947523e-03	4.803824e-05	4.803824e-05
8.000000e+01	8.500000e+01	2.970420e-03	4.120908e-05	4.120908e-05
8.500000e+01	9.000000e+01	2.272250e-03	3.610976e-05	3.610976e-05
9.000000e+01	9.500000e+01	1.719035e-03	3.145804e-05	3.145804e-05
9.500000e+01	1.000000e+02	1.365161e-03	2.768433e-05	2.768433e-05
1.000000e+02	1.050000e+02	1.024302e-03	2.433708e-05	2.433708e-05
1.050000e+02	1.100000e+02	8.062495e-04	2.109460e-05	2.109460e-05
1.100000e+02	1.150000e+02	6.119574e-04	1.795622e-05	1.795622e-05
1.150000e+02	1.200000e+02	4.748621e-04	1.587775e-05	1.587775e-05
1.200000e+02	1.250000e+02	3.645711e-04	1.389234e-05	1.389234e-05
1.250000e+02	1.300000e+02	2.732817e-04	1.181564e-05	1.181564e-05
1.300000e+02	1.350000e+02	1.994866e-04	1.104745e-05	1.104745e-05
1.350000e+02	1.400000e+02	1.760163e-04	1.060706e-05	1.060706e-05
1.400000e+02	1.450000e+02	1.357176e-04	8.706167e-06	8.706167e-06
1.450000e+02	1.500000e+02	8.787801e-05	6.496722e-06	6.496722e-06
1.500000e+02	1.550000e+02	7.033901e-05	6.169156e-06	6.169156e-06
1.550000e+02	1.600000e+02	5.923483e-05	5.559109e-06	5.559109e-06
1.600000e+02	1.650000e+02	3.814073e-05	4.215967e-06	4.215967e-06
1.650000e+02	1.700000e+02	3.742943e-05	4.300665e-06	4.300665e-06
1.700000e+02	1.750000e+02	3.312369e-05	4.962412e-06	4.962412e-06
1.750000e+02	1.800000e+02	1.656944e-05	2.672660e-06	2.672660e-06
1.800000e+02	1.850000e+02	1.441805e-05	2.483926e-06	2.483926e-06
1.850000e+02	1.900000e+02	1.503808e-05	2.758831e-06	2.758831e-06
1.900000e+02	1.950000e+02	1.263845e-05	2.706450e-06	2.706450e-06
1.950000e+02	2.000000e+02	7.809405e-06	1.796384e-06	1.796384e-06
2.000000e+02	2.050000e+02	5.222318e-06	1.563424e-06	1.563424e-06
2.050000e+02	2.100000e+02	4.292002e-06	1.408922e-06	1.408922e-06
2.100000e+02	2.150000e+02	2.756721e-06	1.035619e-06	1.035619e-06
2.150000e+02	2.200000e+02	1.141239e-06	6.294430e-07	6.294430e-07
2.200000e+02	2.250000e+02	1.081008e-06	7.510414e-07	7.510414e-07
2.250000e+02	2.300000e+02	4.398919e-07	2.908836e-07	2.908836e-07
2.300000e+02	2.350000e+02	7.617584e-10	7.551549e-10	7.551549e-10
2.350000e+02	2.400000e+02	5.960620e-07	5.960620e-07	5.960620e-07
2.400000e+02	2.450000e+02	1.924320e-07	1.924320e-07	1.924320e-07
2.450000e+02	2.500000e+02	2.010216e-07	2.010216e-07	2.010216e-07
2.500000e+02	2.550000e+02	1.860178e-07	1.860178e-07	1.860178e-07
2.550000e+02	2.600000e+02	6.614482e-07	4.693721e-07	4.693721e-07
2.600000e+02	2.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+02	2.800000e+02	1.655636e-07	1.655636e-07	1.655636e-07
2.800000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.900000e+02	5.599295e-07	5.599295e-07	5.599295e-07
2.900000e+02	2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j2.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor={[rgb]{0.12,0.57,0.14}}
LineStyle=solid
Title=MC (hjets-l2-n3.j2)
Title=$pp\to h+1\text{j}$ excl @ NLO
LineColor=red
LineStyle=dashdotted
0.000000e+00	5.000000e+00	4.412753e-03	1.107038e-03	1.107038e-03
5.000000e+00	1.000000e+01	1.273055e-02	4.062825e-04	4.062825e-04
1.000000e+01	1.500000e+01	3.483620e-02	7.089718e-04	7.089718e-04
1.500000e+01	2.000000e+01	7.042830e-02	9.507942e-04	9.507942e-04
2.000000e+01	2.500000e+01	9.677558e-02	7.412422e-04	7.412422e-04
2.500000e+01	3.000000e+01	1.002014e-01	8.332781e-04	8.332781e-04
3.000000e+01	3.500000e+01	9.332163e-02	6.989888e-04	6.989888e-04
3.500000e+01	4.000000e+01	8.106114e-02	6.065419e-04	6.065419e-04
4.000000e+01	4.500000e+01	6.784707e-02	5.537048e-04	5.537048e-04
4.500000e+01	5.000000e+01	5.600081e-02	4.990625e-04	4.990625e-04
5.000000e+01	5.500000e+01	4.650672e-02	4.338867e-04	4.338867e-04
5.500000e+01	6.000000e+01	3.891476e-02	4.044443e-04	4.044443e-04
6.000000e+01	6.500000e+01	3.182988e-02	3.715275e-04	3.715275e-04
6.500000e+01	7.000000e+01	2.667609e-02	3.232176e-04	3.232176e-04
7.000000e+01	7.500000e+01	2.221147e-02	4.742004e-04	4.742004e-04
7.500000e+01	8.000000e+01	1.799343e-02	2.614183e-04	2.614183e-04
8.000000e+01	8.500000e+01	1.549945e-02	2.443447e-04	2.443447e-04
8.500000e+01	9.000000e+01	1.315650e-02	2.373722e-04	2.373722e-04
9.000000e+01	9.500000e+01	1.074964e-02	2.062965e-04	2.062965e-04
9.500000e+01	1.000000e+02	9.268926e-03	1.882222e-04	1.882222e-04
1.000000e+02	1.050000e+02	7.823094e-03	1.765806e-04	1.765806e-04
1.050000e+02	1.100000e+02	6.640319e-03	1.551877e-04	1.551877e-04
1.100000e+02	1.150000e+02	5.631339e-03	1.456903e-04	1.456903e-04
1.150000e+02	1.200000e+02	5.104537e-03	2.136018e-04	2.136018e-04
1.200000e+02	1.250000e+02	4.053821e-03	1.177292e-04	1.177292e-04
1.250000e+02	1.300000e+02	3.612571e-03	1.304853e-04	1.304853e-04
1.300000e+02	1.350000e+02	3.108426e-03	1.018616e-04	1.018616e-04
1.350000e+02	1.400000e+02	2.850646e-03	1.100271e-04	1.100271e-04
1.400000e+02	1.450000e+02	2.326816e-03	9.063590e-05	9.063590e-05
1.450000e+02	1.500000e+02	2.076793e-03	8.090864e-05	8.090864e-05
1.500000e+02	1.550000e+02	1.773712e-03	7.415323e-05	7.415323e-05
1.550000e+02	1.600000e+02	1.602881e-03	7.192366e-05	7.192366e-05
1.600000e+02	1.650000e+02	1.415979e-03	6.831178e-05	6.831178e-05
1.650000e+02	1.700000e+02	1.269424e-03	1.184811e-04	1.184811e-04
1.700000e+02	1.750000e+02	1.197919e-03	6.113764e-05	6.113764e-05
1.750000e+02	1.800000e+02	1.034556e-03	5.477121e-05	5.477121e-05
1.800000e+02	1.850000e+02	9.707776e-04	5.405790e-05	5.405790e-05
1.850000e+02	1.900000e+02	8.342587e-04	4.798525e-05	4.798525e-05
1.900000e+02	1.950000e+02	6.995388e-04	4.542629e-05	4.542629e-05
1.950000e+02	2.000000e+02	6.734785e-04	4.660000e-05	4.660000e-05
2.000000e+02	2.050000e+02	5.524931e-04	4.168499e-05	4.168499e-05
2.050000e+02	2.100000e+02	4.877089e-04	4.609142e-05	4.609142e-05
2.100000e+02	2.150000e+02	4.269328e-04	3.049014e-05	3.049014e-05
2.150000e+02	2.200000e+02	3.724180e-04	3.418504e-05	3.418504e-05
2.200000e+02	2.250000e+02	3.497245e-04	3.100617e-05	3.100617e-05
2.250000e+02	2.300000e+02	3.550073e-04	3.059068e-05	3.059068e-05
2.300000e+02	2.350000e+02	3.188651e-04	2.581479e-05	2.581479e-05
2.350000e+02	2.400000e+02	2.502650e-04	2.588292e-05	2.588292e-05
2.400000e+02	2.450000e+02	2.695999e-04	3.219360e-05	3.219360e-05
2.450000e+02	2.500000e+02	3.042454e-04	2.628949e-05	2.628949e-05
2.500000e+02	2.550000e+02	2.623274e-04	2.832066e-05	2.832066e-05
2.550000e+02	2.600000e+02	1.904817e-04	2.002020e-05	2.002020e-05
2.600000e+02	2.650000e+02	2.491729e-04	3.048803e-05	3.048803e-05
2.650000e+02	2.700000e+02	2.030665e-04	2.705249e-05	2.705249e-05
2.700000e+02	2.750000e+02	1.275718e-04	1.669817e-05	1.669817e-05
2.750000e+02	2.800000e+02	1.365348e-04	1.607876e-05	1.607876e-05
2.800000e+02	2.850000e+02	1.613607e-04	2.354063e-05	2.354063e-05
2.850000e+02	2.900000e+02	1.331347e-04	1.551777e-05	1.551777e-05
2.900000e+02	2.950000e+02	1.169410e-04	1.640353e-05	1.640353e-05
2.950000e+02	3.000000e+02	8.278903e-05	1.221758e-05	1.221758e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j3.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=magenta
LineStyle=solid
Title=MC (hjets-l2-n3.j3)
Title=$pp\to h+2\text{j}$ excl @ NLO
LineColor=blue
LineStyle=dashed
LineDash=3pt 3pt 1pt 2pt 1pt 2pt 1pt 3pt
0.000000e+00	5.000000e+00	1.720749e-03	1.868207e-04	1.868207e-04
5.000000e+00	1.000000e+01	5.207658e-03	2.868875e-04	2.868875e-04
1.000000e+01	1.500000e+01	6.982232e-03	4.713495e-04	4.713495e-04
1.500000e+01	2.000000e+01	1.006373e-02	4.605542e-04	4.605542e-04
2.000000e+01	2.500000e+01	1.070212e-02	3.911910e-04	3.911910e-04
2.500000e+01	3.000000e+01	1.181151e-02	4.670450e-04	4.670450e-04
3.000000e+01	3.500000e+01	1.183335e-02	5.111416e-04	5.111416e-04
3.500000e+01	4.000000e+01	1.180786e-02	1.473347e-03	1.473347e-03
4.000000e+01	4.500000e+01	1.355355e-02	7.708287e-04	7.708287e-04
4.500000e+01	5.000000e+01	1.257596e-02	5.243287e-04	5.243287e-04
5.000000e+01	5.500000e+01	1.286258e-02	7.139712e-04	7.139712e-04
5.500000e+01	6.000000e+01	1.258118e-02	5.141863e-04	5.141863e-04
6.000000e+01	6.500000e+01	1.151484e-02	4.563145e-04	4.563145e-04
6.500000e+01	7.000000e+01	1.069853e-02	4.665890e-04	4.665890e-04
7.000000e+01	7.500000e+01	1.045013e-02	5.260636e-04	5.260636e-04
7.500000e+01	8.000000e+01	1.043856e-02	9.469065e-04	9.469065e-04
8.000000e+01	8.500000e+01	7.837845e-03	4.540842e-04	4.540842e-04
8.500000e+01	9.000000e+01	7.778562e-03	5.449949e-04	5.449949e-04
9.000000e+01	9.500000e+01	6.578890e-03	3.192873e-04	3.192873e-04
9.500000e+01	1.000000e+02	5.685631e-03	3.555534e-04	3.555534e-04
1.000000e+02	1.050000e+02	5.378844e-03	2.715003e-04	2.715003e-04
1.050000e+02	1.100000e+02	3.672332e-03	1.399892e-03	1.399892e-03
1.100000e+02	1.150000e+02	4.481014e-03	2.331148e-04	2.331148e-04
1.150000e+02	1.200000e+02	4.055951e-03	2.903170e-04	2.903170e-04
1.200000e+02	1.250000e+02	3.508094e-03	2.867017e-04	2.867017e-04
1.250000e+02	1.300000e+02	3.278145e-03	1.961647e-04	1.961647e-04
1.300000e+02	1.350000e+02	3.066126e-03	1.796043e-04	1.796043e-04
1.350000e+02	1.400000e+02	2.565672e-03	3.088649e-04	3.088649e-04
1.400000e+02	1.450000e+02	2.141713e-03	1.963992e-04	1.963992e-04
1.450000e+02	1.500000e+02	2.360885e-03	2.389431e-04	2.389431e-04
1.500000e+02	1.550000e+02	1.878140e-03	2.315111e-04	2.315111e-04
1.550000e+02	1.600000e+02	1.869485e-03	2.109453e-04	2.109453e-04
1.600000e+02	1.650000e+02	1.502581e-03	2.693515e-04	2.693515e-04
1.650000e+02	1.700000e+02	1.428936e-03	1.417719e-04	1.417719e-04
1.700000e+02	1.750000e+02	1.412899e-03	9.265011e-05	9.265011e-05
1.750000e+02	1.800000e+02	1.136576e-03	1.519573e-04	1.519573e-04
1.800000e+02	1.850000e+02	1.042195e-03	1.311185e-04	1.311185e-04
1.850000e+02	1.900000e+02	1.003637e-03	7.809577e-05	7.809577e-05
1.900000e+02	1.950000e+02	1.071681e-03	6.128732e-05	6.128732e-05
1.950000e+02	2.000000e+02	1.073973e-03	8.962345e-05	8.962345e-05
2.000000e+02	2.050000e+02	7.890057e-04	1.015406e-04	1.015406e-04
2.050000e+02	2.100000e+02	5.285601e-04	2.514337e-04	2.514337e-04
2.100000e+02	2.150000e+02	7.166833e-04	5.205195e-05	5.205195e-05
2.150000e+02	2.200000e+02	6.265384e-04	8.633216e-05	8.633216e-05
2.200000e+02	2.250000e+02	5.361627e-04	1.333507e-04	1.333507e-04
2.250000e+02	2.300000e+02	2.871276e-04	3.316663e-04	3.316663e-04
2.300000e+02	2.350000e+02	4.190657e-04	1.545608e-04	1.545608e-04
2.350000e+02	2.400000e+02	2.467061e-04	2.037067e-04	2.037067e-04
2.400000e+02	2.450000e+02	5.321215e-04	7.487028e-05	7.487028e-05
2.450000e+02	2.500000e+02	3.728280e-04	6.641986e-05	6.641986e-05
2.500000e+02	2.550000e+02	4.623580e-04	4.195905e-05	4.195905e-05
2.550000e+02	2.600000e+02	3.458010e-04	5.932800e-05	5.932800e-05
2.600000e+02	2.650000e+02	2.462065e-04	5.558207e-05	5.558207e-05
2.650000e+02	2.700000e+02	2.817573e-04	3.507874e-05	3.507874e-05
2.700000e+02	2.750000e+02	3.272908e-04	5.167995e-05	5.167995e-05
2.750000e+02	2.800000e+02	2.620518e-04	7.620951e-05	7.620951e-05
2.800000e+02	2.850000e+02	3.539990e-04	5.111367e-05	5.111367e-05
2.850000e+02	2.900000e+02	3.285894e-04	6.439886e-05	6.439886e-05
2.900000e+02	2.950000e+02	-1.012775e-04	2.834253e-04	2.834253e-04
2.950000e+02	3.000000e+02	1.902443e-04	3.969125e-05	3.969125e-05
# END HISTOGRAM

# BEGIN HISTOGRAM /mt/data-grid/mschoenherr/SL6/setups/nlomerging-hjets/setups/njet3-ljet3-qcut20/demo/hjets-l2-n3.j4.aida/MC_HDIJETS_LESHOUCHES/H_pT_incl
LineColor=red
LineStyle=dashed
Title=MC (hjets-l2-n3.j4)
Title=$pp\to h+3\text{j}$ @ LO
LineColor=green
LineStyle=dotted
LineWidth=1.5pt
0.000000e+00	5.000000e+00	3.140152e-04	4.965342e-05	4.965342e-05
5.000000e+00	1.000000e+01	9.214053e-04	8.673699e-05	8.673699e-05
1.000000e+01	1.500000e+01	1.362779e-03	1.102028e-04	1.102028e-04
1.500000e+01	2.000000e+01	2.089556e-03	2.518120e-04	2.518120e-04
2.000000e+01	2.500000e+01	2.247168e-03	1.475157e-04	1.475157e-04
2.500000e+01	3.000000e+01	2.902411e-03	2.025181e-04	2.025181e-04
3.000000e+01	3.500000e+01	3.355370e-03	1.561625e-04	1.561625e-04
3.500000e+01	4.000000e+01	3.439936e-03	1.749792e-04	1.749792e-04
4.000000e+01	4.500000e+01	3.585431e-03	2.111792e-04	2.111792e-04
4.500000e+01	5.000000e+01	4.015537e-03	2.126177e-04	2.126177e-04
5.000000e+01	5.500000e+01	4.046857e-03	3.219403e-04	3.219403e-04
5.500000e+01	6.000000e+01	4.268685e-03	1.943571e-04	1.943571e-04
6.000000e+01	6.500000e+01	4.664718e-03	2.723087e-04	2.723087e-04
6.500000e+01	7.000000e+01	4.402498e-03	2.287089e-04	2.287089e-04
7.000000e+01	7.500000e+01	4.122239e-03	2.344073e-04	2.344073e-04
7.500000e+01	8.000000e+01	4.241095e-03	2.797199e-04	2.797199e-04
8.000000e+01	8.500000e+01	4.700125e-03	4.206886e-04	4.206886e-04
8.500000e+01	9.000000e+01	3.953115e-03	1.848179e-04	1.848179e-04
9.000000e+01	9.500000e+01	3.842199e-03	2.022798e-04	2.022798e-04
9.500000e+01	1.000000e+02	3.422002e-03	1.868039e-04	1.868039e-04
1.000000e+02	1.050000e+02	3.355428e-03	1.996027e-04	1.996027e-04
1.050000e+02	1.100000e+02	3.329537e-03	2.545142e-04	2.545142e-04
1.100000e+02	1.150000e+02	2.909908e-03	1.579614e-04	1.579614e-04
1.150000e+02	1.200000e+02	3.239490e-03	2.087536e-04	2.087536e-04
1.200000e+02	1.250000e+02	2.803012e-03	1.837697e-04	1.837697e-04
1.250000e+02	1.300000e+02	2.460677e-03	1.886360e-04	1.886360e-04
1.300000e+02	1.350000e+02	2.246004e-03	3.786663e-04	3.786663e-04
1.350000e+02	1.400000e+02	2.338752e-03	2.334892e-04	2.334892e-04
1.400000e+02	1.450000e+02	1.932958e-03	1.653386e-04	1.653386e-04
1.450000e+02	1.500000e+02	2.096167e-03	2.677914e-04	2.677914e-04
1.500000e+02	1.550000e+02	1.761424e-03	1.422058e-04	1.422058e-04
1.550000e+02	1.600000e+02	1.786316e-03	1.390040e-04	1.390040e-04
1.600000e+02	1.650000e+02	1.506397e-03	1.117105e-04	1.117105e-04
1.650000e+02	1.700000e+02	1.477077e-03	8.357759e-05	8.357759e-05
1.700000e+02	1.750000e+02	1.131151e-03	1.070875e-04	1.070875e-04
1.750000e+02	1.800000e+02	1.088411e-03	1.748838e-04	1.748838e-04
1.800000e+02	1.850000e+02	1.442768e-03	1.105114e-04	1.105114e-04
1.850000e+02	1.900000e+02	1.194720e-03	1.472008e-04	1.472008e-04
1.900000e+02	1.950000e+02	1.036706e-03	9.048098e-05	9.048098e-05
1.950000e+02	2.000000e+02	1.307155e-03	1.152490e-04	1.152490e-04
2.000000e+02	2.050000e+02	1.193753e-03	1.003389e-04	1.003389e-04
2.050000e+02	2.100000e+02	1.046993e-03	8.417775e-05	8.417775e-05
2.100000e+02	2.150000e+02	1.035351e-03	1.049232e-04	1.049232e-04
2.150000e+02	2.200000e+02	7.239042e-04	1.019575e-04	1.019575e-04
2.200000e+02	2.250000e+02	7.215596e-04	9.167104e-05	9.167104e-05
2.250000e+02	2.300000e+02	7.406147e-04	5.794084e-05	5.794084e-05
2.300000e+02	2.350000e+02	6.729489e-04	7.213660e-05	7.213660e-05
2.350000e+02	2.400000e+02	7.478182e-04	5.577157e-05	5.577157e-05
2.400000e+02	2.450000e+02	5.798571e-04	6.440098e-05	6.440098e-05
2.450000e+02	2.500000e+02	5.224567e-04	4.770487e-05	4.770487e-05
2.500000e+02	2.550000e+02	5.463855e-04	4.303423e-05	4.303423e-05
2.550000e+02	2.600000e+02	5.779899e-04	5.057447e-05	5.057447e-05
2.600000e+02	2.650000e+02	5.110011e-04	4.980419e-05	4.980419e-05
2.650000e+02	2.700000e+02	5.077626e-04	5.343233e-05	5.343233e-05
2.700000e+02	2.750000e+02	4.674667e-04	5.622582e-05	5.622582e-05
2.750000e+02	2.800000e+02	6.475509e-04	1.006022e-04	1.006022e-04
2.800000e+02	2.850000e+02	3.956537e-04	3.425859e-05	3.425859e-05
2.850000e+02	2.900000e+02	4.201178e-04	6.264332e-05	6.264332e-05
2.900000e+02	2.950000e+02	4.244818e-04	5.655748e-05	5.655748e-05
2.950000e+02	3.000000e+02	2.969601e-04	2.679573e-05	2.679573e-05
# END HISTOGRAM

